Learning Linear Temporal Properties from Noisy Data: A MaxSAT Approach

We address the problem of inferring descriptions of system behavior using Linear Temporal Logic (LTL) from a finite set of positive and negative examples. Most of the existing approaches for solving such a task rely on predefined templates for guiding the structure of the inferred formula. The approaches that can infer arbitrary LTL formulas, on the other hand, are not robust to noise in the data. To alleviate such limitations, we devise two algorithms for inferring concise LTL formulas even in the presence of noise. Our first algorithm infers minimal LTL formulas by reducing the inference problem to a problem in maximum satisfiability and then using off-the-shelf MaxSAT solvers to find a solution. To the best of our knowledge, we are the first to incorporate the usage of MaxSAT solvers for inferring formulas in LTL. Our second learning algorithm relies on the first algorithm to derive a decision tree over LTL formulas based on a decision tree learning algorithm. We have implemented both our algorithms and verified that our algorithms are efficient in extracting concise LTL descriptions even in the presence of noise.

==> SATvsMaxSAT-Timeouts.csv <==
Filename,Time on perfect (SAT),Time on perfect (maxSAT0),Time on perfect (maxSAT5),Time on perfect (maxSAT10),,Time (SAT),Time (maxSAT0),Time (maxSAT5),Time (maxSAT10),,Formula on perfect (SAT),Formula on perfect (maxSAT),Formula on perfect (maxSAT5),Formuia on perfect (maxSAT10),Formula (SAT),Formula (maxSAT0),Formula (maxSAT5),Formula (maxSAT10),,Size on perfect (SAT),Size on perfect (maxSAT0),Size on perfect (maxSAT5),Size on perfect (maxSAT10),,Size (SAT),Size (maxSAT0),SIze (maxSAT5),Size (maxSAT10)
TIMEOUTS,36,47,27,26,,124,130,87,40,,,,,,,,,,,,,,,,,,, 


==> SATvsMaxSAT-modified.csv <==
Filename,Time on perfect (SAT),Time on perfect (maxSAT0),Time on perfect (maxSAT5),Time on perfect (maxSAT10),,Time (SAT),Time (maxSAT0),Time (maxSAT5),Time (maxSAT10),,Formula on perfect (SAT),Formula on perfect (maxSAT),Formula on perfect (maxSAT5),Formuia on perfect (maxSAT10),Formula (SAT),Formula (maxSAT0),Formula (maxSAT5),Formula (maxSAT10),,Size on perfect (SAT),Size on perfect (maxSAT0),Size on perfect (maxSAT5),Size on perfect (maxSAT10),,Size (SAT),Size (maxSAT0),SIze (maxSAT5),Size (maxSAT10)
abscence/0000.trace,1.43,1.35,1.5,1.48,,4.45,4.21,4.28,1.51,,(G (! x0)),(G (! x0)),(G (! x0)),(G (! x0)),(G (! (X x0))),(! (F (X x0))),(! (F (X x0))),(! (F x0)),,3,3,3,3,,4,4,4,3
abscence/0001.trace,2.22,1.95,2.28,2.22,,47.39,41.59,38.61,0.52,,(G (! x0)),(! (F x0)),(! (F x0)),(! (F x0)),((! x0) U (! (F x1))),((x0 -> (! (F x1))) U (! (F x1))),((x0 -> (! (F x1))) U (! (F x1))),(G x1),,3,3,3,3,,6,6,6,2
abscence/0002.trace,7.07,6.5,7.53,7.17,,900,900,900,9.03,,(G (! x0)),(G (! x0)),(G (! x0)),(G (! x0)),,,,(! (F x0)),,3,3,3,3,,,,,3
abscence/0003.trace,10.22,8.59,9.81,2.23,,900,900,9.7,2.36,,(! (F x0)),(G (! x0)),(G (! x0)),(G x1),,,(! (F x0)),(G x0),,3,3,3,2,,,,3,2
abscence/0004.trace,14.87,13.8,15.02,16.28,,900,900,900,16.57,,(G (! x0)),(! (F x0)),(! (F x0)),(! (F x0)),,,,(! (F x0)),,3,3,3,3,,,,,3
abscence/0005.trace,18.65,17.19,18.91,4.71,,900,900,4.54,4.34,,(G (! x0)),(! (F x0)),(! (F x0)),(G x1),,,(G x1),(G x1),,3,3,3,2,,,,2,2
abscence/0006.trace,39.76,38.63,8.08,8.05,,900,900,53.04,8.29,,(! (F x0)),(G (! x0)),(G x1),(G x1),,,(G (! x0)),(G x0),,3,3,2,2,,,,3,2
abscence/0007.trace,21.92,21.83,23.45,22.25,,900,900,900,49.96,,(! (F x0)),(! (F x0)),(! (F x0)),(! (F x0)),,,,(G (! x0)),,3,3,3,3,,,,,3
abscence/0008.trace,29.67,25.58,6.81,6.7,,6.71,6.73,6.49,6.25,,(! (F x0)),(G (! x0)),(G x1),(G x1),(G x0),(G x0),(G x0),(G x0),,3,3,2,2,,2,2,2,2
abscence/0009.trace,59.37,53.59,12.09,12.25,,900,900,89.84,11.65,,(! (F x0)),(! (F x0)),(G x1),(G x1),,,(G (! x0)),(G x0),,3,3,2,2,,,,3,2
abscence/0010.trace,73.32,78.05,82.84,87.1,,900,900,900,599.54,,(! (F x0)),(! (F x0)),(! (F x0)),(! (F x0)),,,,(! (F x0)),,3,3,3,3,,,,,3
abscence/0011.trace,103.05,95.4,22.31,24,,900,900,20.83,22.66,,(G (! x0)),(G (! x0)),(G x1),(G x1),,,(G x1),(G x1),,3,3,2,2,,,,2,2
abscence/0012.trace,248.39,199.69,41.61,38.44,,900,900,37.93,42.14,,(! (F x0)),(! (F x0)),(G x0),(G x0),,,(G x0),(G x0),,3,3,2,2,,,,2,2
abscence/0013.trace,4.24,4.01,4.49,4.35,,244.88,900,900,5.63,,((! x0) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),(((X x0) U x0) -> (x1 & (x0 U (X x0)))),,,((! x0) U x1),,4,4,4,4,,7,,,4
abscence/0014.trace,10.65,10.81,11.97,11.47,,900,900,900,17.14,,((! x0) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),,,,((x0 -> x1) U x1),,4,4,4,4,,,,,4
abscence/0015.trace,20.91,21.6,23.85,24,,900,900,900,24.5,,((! x0) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),,,,((! x0) U x1),,4,4,4,4,,,,,4
abscence/0016.trace,259.92,900,55.47,0.33,,900,900,900,139.56,,((! x0) U ((F x1) -> x1)),,((x0 -> x1) U x1),x1,,,,((x0 -> x1) U x1),,6,,4,1,,,,,4
abscence/0017.trace,64.48,61.71,73.17,71.49,,900,900,900,299.48,,((x0 -> x1) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),,,,((x0 -> x1) U x1),,4,4,4,4,,,,,4
abscence/0018.trace,123.71,146.92,156.82,0.82,,900,900,900,522.89,,((! x0) U x1),((! x0) U x1),((! x0) U x1),x1,,,,((x0 -> x1) U x1),,4,4,4,1,,,,,4
abscence/0019.trace,458.48,900,222.4,54.63,,900,900,900,900,,((x0 -> x1) U ((F x1) -> x1)),,((! x0) U x1),((F x1) -> x1),,,,,,6,,4,3,,,,,
abscence/0020.trace,120.06,276.64,307.51,301.41,,900,900,900,900,,((! x0) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),,,,,,4,4,4,4,,,,,
abscence/0021.trace,301.81,456.64,472.47,478.63,,900,900,900,900,,((! x0) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),,,,,,4,4,4,4,,,,,
abscence/0022.trace,900,900,344.25,135.49,,900,900,900,900,,,,((! x0) U x1),((F x1) -> x1),,,,,,,,4,3,,,,,
abscence/0023.trace,210.97,733.32,754.97,750.88,,900,900,900,900,,((! x0) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),,,,,,4,4,4,4,,,,,
abscence/0024.trace,463.95,792.9,793.94,529.26,,900,900,900,900,,((! x0) U x1),((! x0) U x1),((! x0) U x1),(x0 -> x1),,,,,,4,4,4,3,,,,,
abscence/0025.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0026.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0027.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0028.trace,13.05,14.24,17.88,17.38,,272.61,900,900,31.92,,(G (x1 -> (! x0))),(! (F (x0 & x1))),(! (F (x0 & x1))),(! (F (x0 & x1))),(((x2 | (X x2)) U x1) -> (G (x2 | (X x2)))),,,(G (x0 -> (! x1))),,5,5,5,5,,7,,,5
abscence/0029.trace,21.44,19.35,21.93,9.23,,18.32,23.04,23.61,24.02,,(! (X (x1 | (X x1)))),(! (X ((X x1) U x1))),(! (X ((X x1) U x1))),(G (x1 -> (G x1))),(! (x1 | (X x2))),(! (x1 | (X x2))),(! (x1 | (X x2))),(! (x1 | (X x2))),,5,5,5,4,,5,5,5,5
abscence/0030.trace,36.11,40.67,47.94,16.31,,38.29,43.87,42.98,0.92,,(G (x1 -> (! x0))),(! (F (x0 & x1))),(! (F (x0 & x1))),(G (x1 -> (G x1))),(X ((X x0) & (! x0))),(X ((! x0) & (X x0))),(X ((! x0) & (X x0))),(G x0),,5,5,5,4,,5,5,5,2
abscence/0031.trace,296.25,900,900,900,,900,900,900,900,,(! (F (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0032.trace,443.35,900,900,900,,900,900,900,900,,(! ((F x0) U (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0033.trace,591.25,698.1,4.24,4.1,,900,900,4.31,4.39,,((! x1) U (! (F x0))),(! ((F (X x0)) U x1)),(G x0),(G x0),,,(G x1),(G x1),,6,6,2,2,,,,2,2
abscence/0034.trace,547.61,900,900,900,,900,900,900,900,,(G ((F x0) -> (! x1))),,,,,,,,,6,,,,,,,,
abscence/0035.trace,884.87,900,900,900,,900,900,900,900,,(! ((F x0) U (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0036.trace,900,900,8.43,8.4,,900,900,900,8.75,,,,(G x0),(G x0),,,,(G x2),,,,2,2,,,,,2
abscence/0037.trace,630.09,900,900,900,,900,900,900,900,,(G (! (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0038.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0039.trace,900,900,12.65,13.7,,900,900,12.67,12.79,,,,(G x1),(G x1),,,(G x2),(G x2),,,,2,2,,,,2,2
abscence/0040.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0041.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0042.trace,900,900,41,40.92,,900,900,900,45.22,,,,(G x0),(G x0),,,,(G x1),,,,2,2,,,,,2
abscence/0043.trace,900,900,44.32,44.19,,900,900,44.22,42.65,,,,(G x1),(G x1),,,(G x2),(G x2),,,,2,2,,,,2,2
disjunctionOfExistence/0000.trace,2.59,2.68,2.59,0.31,,2.41,3.08,3.02,1,,((F x1) U x2),((F x1) U x2),((F x1) U x2),(F x2),((X x4) -> x2),((X x4) -> x0),((X x4) -> x0),(x3 -> (X x3)),,4,4,4,2,,4,4,4,3
disjunctionOfExistence/0001.trace,900,900,109.98,1.75,,900,900,900,196.11,,,,((F x2) U x1),(F x1),,,,((F x2) U x1),,,,4,2,,,,,4
disjunctionOfExistence/0002.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0003.trace,59.74,61.4,5.19,4.9,,900,900,5.13,4.63,,((F x1) U x0),((F x1) U x0),(F x2),(F x2),,,(F x3),(F x3),,4,4,2,2,,,,2,2
disjunctionOfExistence/0004.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0005.trace,113.25,122.57,7.65,7.61,,900,900,7.13,7.17,,((F x1) U x2),((F x1) U x2),(F x2),(F x2),,,TRUE,TRUE,,4,4,2,2,,,,1,1
disjunctionOfExistence/0006.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0007.trace,900,900,24.46,25.36,,900,900,900,23.67,,,,TRUE,TRUE,,,,(F x3),,,,1,1,,,,,2
disjunctionOfExistence/0008.trace,1.14,1.22,1.28,1.23,,897.48,900,1.11,1.1,,(F x1),(F x1),(F x1),(F x1),(F ((x0 & x3) | (G (x0 | x3)))),,(F x1),(F x1),,2,2,2,2,,7,,2,2
disjunctionOfExistence/0009.trace,22.2,24.61,2.37,2.33,,900,900,2.13,2.19,,(x1 | (F x0)),(F (x0 | x1)),TRUE,TRUE,,,TRUE,TRUE,,4,4,1,1,,,,1,1
disjunctionOfExistence/0010.trace,34.86,41.39,3.68,3.39,,900,900,571.81,3.4,,(x2 | (F x0)),(F (x0 | x1)),TRUE,TRUE,,,(F (x0 | x1)),TRUE,,4,4,1,1,,,,4,1
disjunctionOfExistence/0011.trace,142.98,165.03,11.21,11.86,,900,900,12.32,10.62,,(F (x0 | x1)),(F (x0 | x1)),TRUE,TRUE,,,TRUE,TRUE,,4,4,1,1,,,,1,1
disjunctionOfExistence/0012.trace,13.13,39.42,41.23,41.55,,46.18,200.27,213.84,118.6,,(G (x0 | (G x3))),(G (x0 | (G x3))),(G (x0 | (G x3))),(G (x0 | (G x3))),((G x0) | (x6 & (X x6))),((G x0) | (x6 & (X x6))),((G x0) | (x6 & (X x6))),((G x0) | (G x3)),,5,5,5,5,,6,6,6,5
disjunctionOfExistence/0013.trace,0.7,0.69,0.69,0.64,,6.3,7.06,7,0.63,,(G x0),(G x0),(G x0),(G x0),(x0 U (G x5)),(x0 U (G x5)),(x0 U (G x5)),(G x0),,2,2,2,2,,4,4,4,2
disjunctionOfExistence/0014.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0015.trace,2.95,2.89,2.87,3.02,,900,900,2.96,2.74,,(G x0),(G x0),(G x0),(G x0),,,(G x1),(G x1),,2,2,2,2,,,,2,2
disjunctionOfExistence/0016.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0017.trace,62.53,67.72,5.37,5.53,,900,900,5.75,5.16,,(x0 U (G x3)),(x0 U (G x3)),(G x0),(G x0),,,(G x3),(G x3),,4,4,2,2,,,,2,2
disjunctionOfExistence/0018.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0019.trace,428.83,516.5,8.73,8.51,,900,900,8.52,8,,((G x0) | (G x3)),(G (x0 | (G x3))),(G x0),(G x0),,,(G x0),(G x0),,5,5,2,2,,,,2,2
disjunctionOfExistence/0020.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0021.trace,900,900,28.04,29.09,,900,900,29.05,29.28,,,,(G x3),(G x3),,,(G x3),(G x3),,,,2,2,,,,2,2
disjunctionOfExistence/0022.trace,48.45,46.15,51.84,49.68,,900,900,58.46,57.66,,(G x3),(G x3),(G x3),(G x3),,,(G x3),(G x3),,2,2,2,2,,,,2,2
existence/0000.trace,8.91,12.07,12.51,6.8,,458.33,900,900,46.58,,(F (x0 & (F x1))),((F x1) U (x0 & (F x1))),((F x1) U (x0 & (F x1))),(F (x0 & x1)),((x0 -> x1) & ((F (X x1)) U x0)),,,(F (x0 & (F x1))),,5,5,5,4,,7,,,5
existence/0001.trace,15.68,24.64,22.35,2.68,,7.11,7.1,7.48,2.47,,((x0 | x2) | (X x0)),((x0 | x1) U (X (x0 | x1))),((x0 | x1) U (X (x0 | x1))),((X x0) U x0),((F x1) U x0),((F x1) U x0),((F x1) U x0),(X (F x1)),,5,5,5,3,,4,4,4,3
existence/0002.trace,13.09,14.34,13.14,0.98,,114.87,296.5,347.7,16.94,,((F x1) U x2),(F (x1 & x2)),(F (x1 & x2)),(F x1),((x1 | (x1 U x2)) U (X (x1 U x2))),((x1 | x2) U (X (x1 U x2))),((x1 | x2) U (X (x1 U x2))),(F (x1 & x2)),,4,4,4,2,,6,6,6,4
existence/0003.trace,900,900,486.96,768.62,,900,900,900,900,,,,((F x1) U (x0 & (F x1))),((F x1) U (x0 & (F x1))),,,,,,,,5,5,,,,,
existence/0004.trace,90.95,203.78,50.08,51.56,,900,900,900,115.42,,((F x1) U (x0 & (F x1))),(F (x0 & (F x1))),(F (x0 & x1)),(F (x0 & x1)),,,,(F (x0 & x1)),,5,5,4,4,,,,,4
existence/0005.trace,66.37,70.19,4.12,4.18,,900,900,4.25,4.15,,((F x1) U x0),((F x1) U x0),TRUE,TRUE,,,(F x2),(F x2),,4,4,1,1,,,,2,2
existence/0006.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0007.trace,210.13,589.42,219.87,272.64,,900,900,900,900,,(F (x0 & (F x1))),(F (x0 & (x0 U x1))),(F (x0 & x1)),(F (x0 & x1)),,,,,,5,5,4,4,,,,,
existence/0008.trace,405.9,429.73,7.91,8.36,,900,900,900,8.06,,((F x1) U (x0 & (F x1))),((X (F x1)) U x0),(F x2),(F x2),,,,(F x0),,5,5,2,2,,,,,2
existence/0009.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0010.trace,347.42,900,900,900,,900,900,900,900,,((F x1) U (x0 & (F x1))),,,,,,,,,5,,,,,,,,
existence/0011.trace,195.9,231.04,13.93,11.83,,900,900,12.57,12.32,,(F (x0 & x1)),(F (x0 & x1)),(F x1),(F x1),,,(F x1),(F x1),,4,4,2,2,,,,2,2
existence/0012.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0013.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0014.trace,900,900,39.69,40.96,,900,900,40.08,44.46,,,,TRUE,TRUE,,,(F x1),(F x1),,,,1,1,,,,2,2
existence/0015.trace,0.4,0.42,0.41,0.42,,10.41,9.57,11.13,0.41,,(F x0),(F x0),(F x0),(F x0),(((X x1) -> x1) U x0),((x1 -> (X x0)) U x0),((x1 -> (X x0)) U x0),(F x0),,2,2,2,2,,5,5,5,2
existence/0016.trace,0.5,0.53,0.52,0.53,,6.65,5.84,6.24,0.52,,(F x0),(F x0),(F x0),(F x0),(x1 -> (x1 U x0)),(x1 -> (F x0)),(x1 -> (F x0)),(F x1),,2,2,2,2,,4,4,4,2
existence/0017.trace,1.86,1.92,2,2.02,,900,900,900,2.03,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0018.trace,2.27,2.26,2.31,2.37,,900,900,2.37,2.14,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0019.trace,3.91,4.16,3.95,4.09,,4.18,3.71,4.14,4.23,,(F x0),(F x0),(F x0),(F x0),TRUE,TRUE,TRUE,TRUE,,2,2,2,2,,1,1,1,1
existence/0020.trace,3.86,3.79,4.24,3.91,,900,900,900,4.34,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0021.trace,4.13,4.46,4.36,4.23,,900,900,4.36,4.49,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0022.trace,7.3,8.07,7.84,7.86,,900,900,7.95,8.46,,(F x0),(F x0),(F x0),(F x0),,,TRUE,TRUE,,2,2,2,2,,,,1,1
existence/0023.trace,5.37,6.15,6.26,6.16,,900,900,900,5.97,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0024.trace,5.9,6.72,7.18,6.57,,900,900,6.62,6.59,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0025.trace,11.51,12.07,12.08,12.11,,900,900,12.08,12.82,,(F x0),(F x0),(F x0),(F x0),,,(F x1),(F x1),,2,2,2,2,,,,2,2
existence/0026.trace,18.98,20.4,19.64,19.59,,900,900,900,20.86,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0027.trace,22.03,21.68,22.84,22.15,,900,900,900,22.84,,(F x0),(F x0),(F x0),(F x0),,,,TRUE,,2,2,2,2,,,,,1
existence/0028.trace,40.05,39.91,36.48,36.44,,900,900,39.63,41.21,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0029.trace,38.53,55.64,50.19,0.41,,0.46,0.4,0.44,0.42,,(x0 U ((x0 & x1) & (X (x0 & x1)))),((G x0) & (x2 U x1)),((G x0) & (x2 U x1)),(G x0),(G x0),(G x0),(G x0),(G x0),,6,6,6,2,,2,2,2,2
existence/0030.trace,1.69,1.82,1.97,1.96,,900,900,2.02,1.85,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
existence/0031.trace,2.45,2.56,2.54,2.58,,2.6,2.28,2.46,2.55,,(G x0),(G x0),(G x0),(G x0),(G x1),(G x2),(G x2),(G x2),,2,2,2,2,,2,2,2,2
existence/0032.trace,900,900,3.64,3.58,,900,900,900,3.73,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
existence/0033.trace,4.88,4.94,5.17,4.9,,900,900,4.86,4.7,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
existence/0034.trace,900,900,5.65,5.35,,900,900,900,5.46,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
existence/0035.trace,6.42,7.39,7.16,7.23,,900,900,7.26,7.32,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
existence/0036.trace,900,900,19.65,19.12,,900,900,900,20.23,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
existence/0037.trace,900,900,24.58,24.75,,900,900,900,25.89,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
universality/0000.trace,0.38,0.42,0.43,0.41,,25.45,46.87,45.5,0.38,,(G x0),(G x0),(G x0),(G x0),(((F x0) U x1) -> (G x0)),(((F x0) U x1) -> (G x0)),(((F x0) U x1) -> (G x0)),(G x0),,2,2,2,2,,6,6,6,2
universality/0001.trace,0.53,0.59,0.56,0.53,,2.19,2.45,2.15,0.52,,(G x0),(G x0),(G x0),(G x0),(x0 & (X x0)),(x0 & (X x0)),(x0 & (X x0)),(G x0),,2,2,2,2,,3,3,3,2
universality/0002.trace,1.83,1.89,1.88,2.02,,900,900,900,1.89,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0003.trace,2.01,2.33,2.15,2.23,,900,900,2.01,2.19,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0004.trace,3.87,4.02,4.05,4.01,,900,900,3.71,3.72,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0005.trace,3.64,3.95,3.89,3.91,,900,900,900,3.6,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0006.trace,3.92,4.4,4.42,4.38,,900,900,3.96,4.09,,(G x0),(G x0),(G x0),(G x0),,,(G x1),(G x1),,2,2,2,2,,,,2,2
universality/0007.trace,7.21,7.92,7.34,8.2,,900,900,7.26,7.41,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0008.trace,5.25,5.45,5.68,5.74,,900,900,900,5.28,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0009.trace,6.06,6.22,6.88,6.85,,900,900,6.19,8.22,,(G x0),(G x0),(G x0),(G x0),,,(G x1),(G x1),,2,2,2,2,,,,2,2
universality/0010.trace,10.62,10.77,12.31,11.73,,900,900,10.89,11.25,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0011.trace,18.2,20.5,19.09,19.93,,900,900,900,18.5,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0012.trace,19.61,22.56,22.16,22.92,,900,900,21.31,21.93,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0013.trace,37.88,39.75,39.92,40.27,,900,900,38.47,39.7,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0014.trace,9.73,10.01,10.55,1.61,,110.52,211.34,233.91,35.43,,((F x1) -> (x0 U x1)),(x0 U ((F x1) -> x1)),(x0 U ((F x1) -> x1)),(x0 U x1),((X (X (x2 -> x1))) -> x1),(((! (X x1)) U (X (X x1))) -> x1),(((! (X x1)) U (X (X x1))) -> x1),(x0 U ((F x1) -> x1)),,5,5,5,3,,6,6,6,5
universality/0015.trace,3.28,3.74,3.68,3.56,,900,900,900,3.49,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0016.trace,6.84,7.01,8.01,7.47,,900,900,900,7.23,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0017.trace,51.86,128.02,10.25,10.4,,900,900,900,15.28,,(x0 U ((F x1) -> x1)),((F x1) -> (x0 U x1)),(x0 U x1),(x0 U x1),,,,(x0 U x1),,5,5,3,3,,,,,3
universality/0018.trace,16.75,19.1,17.4,0.62,,900,900,900,25,,(x0 U x1),(x0 U x1),(x0 U x1),x1,,,,(x0 U x1),,3,3,3,1,,,,,3
universality/0019.trace,37.04,35.03,36.45,35.85,,900,900,900,52.72,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0020.trace,115.78,338.39,17.8,17.95,,900,900,900,33.19,,((F x1) -> (x0 U x1)),((F (x0 U x1)) -> (x0 U x1)),(x0 U x1),(x0 U x1),,,,(x0 U x1),,5,5,3,3,,,,,3
universality/0021.trace,34.81,36.66,34.58,37.82,,900,900,900,72.95,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0022.trace,85.84,72.99,70.34,74.63,,900,900,900,148.91,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0023.trace,292.37,509.56,35.76,37.64,,900,900,900,65.07,,((F x1) -> (x0 U x1)),(x0 U ((F x1) -> x1)),(x0 U x1),(x0 U x1),,,,(x0 U x1),,5,5,3,3,,,,,3
universality/0024.trace,58.22,59.13,56.99,55.21,,900,900,900,135.93,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0025.trace,127.58,109.42,116.45,113.38,,900,900,900,268.4,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0026.trace,900,900,390.17,399.37,,900,900,900,900,,,,(x0 U x1),(x0 U x1),,,,,,,,3,3,,,,,
universality/0027.trace,900,900,189.98,204.44,,900,900,900,900,,,,(x0 U x1),(x0 U x1),,,,,,,,3,3,,,,,
universality/0028.trace,585.29,380.33,402.52,396.21,,900,900,900,900,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,,,3,3,3,3,,,,,
universality/0029.trace,3.79,4.58,4.68,4.63,,660.04,900,900,5.22,,(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(((G x1) -> x0) -> (G (x1 -> x0))),,,(G (x1 -> x0)),,4,4,4,4,,7,,,4
universality/0030.trace,6.65,7.88,7.23,7.67,,821.98,900,900,9.11,,(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> (x0 U (! x2)))),,,(G (x1 -> x0)),,4,4,4,4,,7,,,4
universality/0031.trace,59.49,352.5,395.12,298.83,,900,900,900,900,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),,,,,,5,5,5,4,,,,,
universality/0032.trace,108.6,212.84,112.42,115.04,,900,900,900,185.25,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),(G (x1 -> x0)),,,,(G (x1 -> x0)),,5,5,4,4,,,,,4
universality/0033.trace,262.52,173.25,4.26,4.27,,900,900,3.97,3.92,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G x0),(G x0),,,(G x0),(G x0),,5,5,2,2,,,,2,2
universality/0034.trace,114.97,735.95,514.33,568.28,,900,900,900,900,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),(G (x1 -> x0)),,,,,,5,5,4,4,,,,,
universality/0035.trace,275.8,354.97,204.62,240.18,,900,900,900,653.25,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),(G (x1 -> x0)),,,,(G (x1 -> x0)),,5,5,4,4,,,,,4
universality/0036.trace,128.47,131.38,8.28,8.28,,900,900,434.57,8.26,,((! x1) U (G x1)),((! x1) U (G x1)),(G x2),(G x2),,,((x1 -> (G x1)) U (G x1)),(G x1),,4,4,2,2,,,,4,2
universality/0037.trace,206.47,900,900,900,,900,900,900,900,,(G (x1 -> (G x0))),,,,,,,,,5,,,,,,,,
universality/0038.trace,500.63,900,900,780.78,,900,900,900,900,,(G (x1 -> (G x0))),,,(G (x1 -> x0)),,,,,,5,,,4,,,,,
universality/0039.trace,603.32,900,12.78,12.53,,900,900,11.45,11.58,,((x1 -> x0) U (G x0)),,(G x2),(G x2),,,(G x0),(G x0),,5,,2,2,,,,2,2
universality/0040.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
universality/0041.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
universality/0042.trace,900,900,40.61,42.05,,900,900,900,43.3,,,,(G x1),(G x1),,,,(G x1),,,,2,2,,,,,2


==> SATvsMaxSAT.csv <==
Filename,Time on perfect (SAT),Time on perfect (maxSAT0),Time on perfect (maxSAT5),Time on perfect (maxSAT10),,Time (SAT),Time (maxSAT0),Time (maxSAT5),Time (maxSAT10),,Formula on perfect (SAT),Formula on perfect (maxSAT),Formula on perfect (maxSAT5),Formuia on perfect (maxSAT10),Formula (SAT),Formula (maxSAT0),Formula (maxSAT5),Formula (maxSAT10),,Size on perfect (SAT),Size on perfect (maxSAT0),Size on perfect (maxSAT5),Size on perfect (maxSAT10),,Size (SAT),Size (maxSAT0),SIze (maxSAT5),Size (maxSAT10)
abscence/0000.trace,1.43,1.35,1.5,1.48,,4.45,4.21,4.28,1.51,,(G (! x0)),(G (! x0)),(G (! x0)),(G (! x0)),(G (! (X x0))),(! (F (X x0))),(! (F (X x0))),(! (F x0)),,3,3,3,3,,4,4,4,3
abscence/0001.trace,2.22,1.95,2.28,2.22,,47.39,41.59,38.61,0.52,,(G (! x0)),(! (F x0)),(! (F x0)),(! (F x0)),((! x0) U (! (F x1))),((x0 -> (! (F x1))) U (! (F x1))),((x0 -> (! (F x1))) U (! (F x1))),(G x1),,3,3,3,3,,6,6,6,2
abscence/0002.trace,7.07,6.5,7.53,7.17,,900,900,900,9.03,,(G (! x0)),(G (! x0)),(G (! x0)),(G (! x0)),,,,(! (F x0)),,3,3,3,3,,,,,3
abscence/0003.trace,10.22,8.59,9.81,2.23,,900,900,9.7,2.36,,(! (F x0)),(G (! x0)),(G (! x0)),(G x1),,,(! (F x0)),(G x0),,3,3,3,2,,,,3,2
abscence/0004.trace,14.87,13.8,15.02,16.28,,900,900,900,16.57,,(G (! x0)),(! (F x0)),(! (F x0)),(! (F x0)),,,,(! (F x0)),,3,3,3,3,,,,,3
abscence/0005.trace,18.65,17.19,18.91,4.71,,900,900,4.54,4.34,,(G (! x0)),(! (F x0)),(! (F x0)),(G x1),,,(G x1),(G x1),,3,3,3,2,,,,2,2
abscence/0006.trace,39.76,38.63,8.08,8.05,,900,900,53.04,8.29,,(! (F x0)),(G (! x0)),(G x1),(G x1),,,(G (! x0)),(G x0),,3,3,2,2,,,,3,2
abscence/0007.trace,21.92,21.83,23.45,22.25,,900,900,900,49.96,,(! (F x0)),(! (F x0)),(! (F x0)),(! (F x0)),,,,(G (! x0)),,3,3,3,3,,,,,3
abscence/0008.trace,29.67,25.58,6.81,6.7,,6.71,6.73,6.49,6.25,,(! (F x0)),(G (! x0)),(G x1),(G x1),(G x0),(G x0),(G x0),(G x0),,3,3,2,2,,2,2,2,2
abscence/0009.trace,59.37,53.59,12.09,12.25,,900,900,89.84,11.65,,(! (F x0)),(! (F x0)),(G x1),(G x1),,,(G (! x0)),(G x0),,3,3,2,2,,,,3,2
abscence/0010.trace,73.32,78.05,82.84,87.1,,900,900,900,599.54,,(! (F x0)),(! (F x0)),(! (F x0)),(! (F x0)),,,,(! (F x0)),,3,3,3,3,,,,,3
abscence/0011.trace,103.05,95.4,22.31,24,,900,900,20.83,22.66,,(G (! x0)),(G (! x0)),(G x1),(G x1),,,(G x1),(G x1),,3,3,2,2,,,,2,2
abscence/0012.trace,248.39,199.69,41.61,38.44,,900,900,37.93,42.14,,(! (F x0)),(! (F x0)),(G x0),(G x0),,,(G x0),(G x0),,3,3,2,2,,,,2,2
abscence/0013.trace,4.24,4.01,4.49,4.35,,244.88,900,900,5.63,,((! x0) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),(((X x0) U x0) -> (x1 & (x0 U (X x0)))),,,((! x0) U x1),,4,4,4,4,,7,,,4
abscence/0014.trace,10.65,10.81,11.97,11.47,,900,900,900,17.14,,((! x0) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),,,,((x0 -> x1) U x1),,4,4,4,4,,,,,4
abscence/0015.trace,20.91,21.6,23.85,24,,900,900,900,24.5,,((! x0) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),,,,((! x0) U x1),,4,4,4,4,,,,,4
abscence/0016.trace,259.92,900,55.47,0.33,,900,900,900,139.56,,((! x0) U ((F x1) -> x1)),,((x0 -> x1) U x1),x1,,,,((x0 -> x1) U x1),,6,,4,1,,,,,4
abscence/0017.trace,64.48,61.71,73.17,71.49,,900,900,900,299.48,,((x0 -> x1) U x1),((! x0) U x1),((! x0) U x1),((! x0) U x1),,,,((x0 -> x1) U x1),,4,4,4,4,,,,,4
abscence/0018.trace,123.71,146.92,156.82,0.82,,900,900,900,522.89,,((! x0) U x1),((! x0) U x1),((! x0) U x1),x1,,,,((x0 -> x1) U x1),,4,4,4,1,,,,,4
abscence/0019.trace,458.48,900,222.4,54.63,,900,900,900,900,,((x0 -> x1) U ((F x1) -> x1)),,((! x0) U x1),((F x1) -> x1),,,,,,6,,4,3,,,,,
abscence/0020.trace,120.06,276.64,307.51,301.41,,900,900,900,900,,((! x0) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),,,,,,4,4,4,4,,,,,
abscence/0021.trace,301.81,456.64,472.47,478.63,,900,900,900,900,,((! x0) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),,,,,,4,4,4,4,,,,,
abscence/0022.trace,900,900,344.25,135.49,,900,900,900,900,,,,((! x0) U x1),((F x1) -> x1),,,,,,,,4,3,,,,,
abscence/0023.trace,210.97,733.32,754.97,750.88,,900,900,900,900,,((! x0) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),((x0 -> x1) U x1),,,,,,4,4,4,4,,,,,
abscence/0024.trace,463.95,792.9,793.94,529.26,,900,900,900,900,,((! x0) U x1),((! x0) U x1),((! x0) U x1),(x0 -> x1),,,,,,4,4,4,3,,,,,
abscence/0025.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0026.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0027.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0028.trace,13.05,14.24,17.88,17.38,,272.61,900,900,31.92,,(G (x1 -> (! x0))),(! (F (x0 & x1))),(! (F (x0 & x1))),(! (F (x0 & x1))),(((x2 | (X x2)) U x1) -> (G (x2 | (X x2)))),,,(G (x0 -> (! x1))),,5,5,5,5,,7,,,5
abscence/0029.trace,21.44,19.35,21.93,9.23,,18.32,23.04,23.61,24.02,,(! (X (x1 | (X x1)))),(! (X ((X x1) U x1))),(! (X ((X x1) U x1))),(G (x1 -> (G x1))),(! (x1 | (X x2))),(! (x1 | (X x2))),(! (x1 | (X x2))),(! (x1 | (X x2))),,5,5,5,4,,5,5,5,5
abscence/0030.trace,36.11,40.67,47.94,16.31,,38.29,43.87,42.98,0.92,,(G (x1 -> (! x0))),(! (F (x0 & x1))),(! (F (x0 & x1))),(G (x1 -> (G x1))),(X ((X x0) & (! x0))),(X ((! x0) & (X x0))),(X ((! x0) & (X x0))),(G x0),,5,5,5,4,,5,5,5,2
abscence/0031.trace,296.25,900,900,900,,900,900,900,900,,(! (F (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0032.trace,443.35,900,900,900,,900,900,900,900,,(! ((F x0) U (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0033.trace,591.25,698.1,4.24,4.1,,900,900,4.31,4.39,,((! x1) U (! (F x0))),(! ((F (X x0)) U x1)),(G x0),(G x0),,,(G x1),(G x1),,6,6,2,2,,,,2,2
abscence/0034.trace,547.61,900,900,900,,900,900,900,900,,(G ((F x0) -> (! x1))),,,,,,,,,6,,,,,,,,
abscence/0035.trace,884.87,900,900,900,,900,900,900,900,,(! ((F x0) U (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0036.trace,900,900,8.43,8.4,,900,900,900,8.75,,,,(G x0),(G x0),,,,(G x2),,,,2,2,,,,,2
abscence/0037.trace,630.09,900,900,900,,900,900,900,900,,(G (! (x1 & (F x0)))),,,,,,,,,6,,,,,,,,
abscence/0038.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0039.trace,900,900,12.65,13.7,,900,900,12.67,12.79,,,,(G x1),(G x1),,,(G x2),(G x2),,,,2,2,,,,2,2
abscence/0040.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0041.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
abscence/0042.trace,900,900,41,40.92,,900,900,900,45.22,,,,(G x0),(G x0),,,,(G x1),,,,2,2,,,,,2
abscence/0043.trace,900,900,44.32,44.19,,900,900,44.22,42.65,,,,(G x1),(G x1),,,(G x2),(G x2),,,,2,2,,,,2,2
disjunctionOfExistence/0000.trace,2.59,2.68,2.59,0.31,,2.41,3.08,3.02,1,,((F x1) U x2),((F x1) U x2),((F x1) U x2),(F x2),((X x4) -> x2),((X x4) -> x0),((X x4) -> x0),(x3 -> (X x3)),,4,4,4,2,,4,4,4,3
disjunctionOfExistence/0001.trace,900,900,109.98,1.75,,900,900,900,196.11,,,,((F x2) U x1),(F x1),,,,((F x2) U x1),,,,4,2,,,,,4
disjunctionOfExistence/0002.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0003.trace,59.74,61.4,5.19,4.9,,900,900,5.13,4.63,,((F x1) U x0),((F x1) U x0),(F x2),(F x2),,,(F x3),(F x3),,4,4,2,2,,,,2,2
disjunctionOfExistence/0004.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0005.trace,113.25,122.57,7.65,7.61,,900,900,7.13,7.17,,((F x1) U x2),((F x1) U x2),(F x2),(F x2),,,TRUE,TRUE,,4,4,2,2,,,,1,1
disjunctionOfExistence/0006.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0007.trace,900,900,24.46,25.36,,900,900,900,23.67,,,,TRUE,TRUE,,,,(F x3),,,,1,1,,,,,2
disjunctionOfExistence/0008.trace,1.14,1.22,1.28,1.23,,897.48,900,1.11,1.1,,(F x1),(F x1),(F x1),(F x1),(F ((x0 & x3) | (G (x0 | x3)))),,(F x1),(F x1),,2,2,2,2,,7,,2,2
disjunctionOfExistence/0009.trace,22.2,24.61,2.37,2.33,,900,900,2.13,2.19,,(x1 | (F x0)),(F (x0 | x1)),TRUE,TRUE,,,TRUE,TRUE,,4,4,1,1,,,,1,1
disjunctionOfExistence/0010.trace,34.86,41.39,3.68,3.39,,900,900,571.81,3.4,,(x2 | (F x0)),(F (x0 | x1)),TRUE,TRUE,,,(F (x0 | x1)),TRUE,,4,4,1,1,,,,4,1
disjunctionOfExistence/0011.trace,142.98,165.03,11.21,11.86,,900,900,12.32,10.62,,(F (x0 | x1)),(F (x0 | x1)),TRUE,TRUE,,,TRUE,TRUE,,4,4,1,1,,,,1,1
disjunctionOfExistence/0012.trace,13.13,39.42,41.23,41.55,,46.18,200.27,213.84,118.6,,(G (x0 | (G x3))),(G (x0 | (G x3))),(G (x0 | (G x3))),(G (x0 | (G x3))),((G x0) | (x6 & (X x6))),((G x0) | (x6 & (X x6))),((G x0) | (x6 & (X x6))),((G x0) | (G x3)),,5,5,5,5,,6,6,6,5
disjunctionOfExistence/0013.trace,0.7,0.69,0.69,0.64,,6.3,7.06,7,0.63,,(G x0),(G x0),(G x0),(G x0),(x0 U (G x5)),(x0 U (G x5)),(x0 U (G x5)),(G x0),,2,2,2,2,,4,4,4,2
disjunctionOfExistence/0014.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0015.trace,2.95,2.89,2.87,3.02,,900,900,2.96,2.74,,(G x0),(G x0),(G x0),(G x0),,,(G x1),(G x1),,2,2,2,2,,,,2,2
disjunctionOfExistence/0016.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0017.trace,62.53,67.72,5.37,5.53,,900,900,5.75,5.16,,(x0 U (G x3)),(x0 U (G x3)),(G x0),(G x0),,,(G x3),(G x3),,4,4,2,2,,,,2,2
disjunctionOfExistence/0018.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0019.trace,428.83,516.5,8.73,8.51,,900,900,8.52,8,,((G x0) | (G x3)),(G (x0 | (G x3))),(G x0),(G x0),,,(G x0),(G x0),,5,5,2,2,,,,2,2
disjunctionOfExistence/0020.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
disjunctionOfExistence/0021.trace,900,900,28.04,29.09,,900,900,29.05,29.28,,,,(G x3),(G x3),,,(G x3),(G x3),,,,2,2,,,,2,2
disjunctionOfExistence/0022.trace,48.45,46.15,51.84,49.68,,900,900,58.46,57.66,,(G x3),(G x3),(G x3),(G x3),,,(G x3),(G x3),,2,2,2,2,,,,2,2
existence/0000.trace,8.91,12.07,12.51,6.8,,458.33,900,900,46.58,,(F (x0 & (F x1))),((F x1) U (x0 & (F x1))),((F x1) U (x0 & (F x1))),(F (x0 & x1)),((x0 -> x1) & ((F (X x1)) U x0)),,,(F (x0 & (F x1))),,5,5,5,4,,7,,,5
existence/0001.trace,15.68,24.64,22.35,2.68,,7.11,7.1,7.48,2.47,,((x0 | x2) | (X x0)),((x0 | x1) U (X (x0 | x1))),((x0 | x1) U (X (x0 | x1))),((X x0) U x0),((F x1) U x0),((F x1) U x0),((F x1) U x0),(X (F x1)),,5,5,5,3,,4,4,4,3
existence/0002.trace,13.09,14.34,13.14,0.98,,114.87,296.5,347.7,16.94,,((F x1) U x2),(F (x1 & x2)),(F (x1 & x2)),(F x1),((x1 | (x1 U x2)) U (X (x1 U x2))),((x1 | x2) U (X (x1 U x2))),((x1 | x2) U (X (x1 U x2))),(F (x1 & x2)),,4,4,4,2,,6,6,6,4
existence/0003.trace,900,900,486.96,768.62,,900,900,900,900,,,,((F x1) U (x0 & (F x1))),((F x1) U (x0 & (F x1))),,,,,,,,5,5,,,,,
existence/0004.trace,90.95,203.78,50.08,51.56,,900,900,900,115.42,,((F x1) U (x0 & (F x1))),(F (x0 & (F x1))),(F (x0 & x1)),(F (x0 & x1)),,,,(F (x0 & x1)),,5,5,4,4,,,,,4
existence/0005.trace,66.37,70.19,4.12,4.18,,900,900,4.25,4.15,,((F x1) U x0),((F x1) U x0),TRUE,TRUE,,,(F x2),(F x2),,4,4,1,1,,,,2,2
existence/0006.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0007.trace,210.13,589.42,219.87,272.64,,900,900,900,900,,(F (x0 & (F x1))),(F (x0 & (x0 U x1))),(F (x0 & x1)),(F (x0 & x1)),,,,,,5,5,4,4,,,,,
existence/0008.trace,405.9,429.73,7.91,8.36,,900,900,900,8.06,,((F x1) U (x0 & (F x1))),((X (F x1)) U x0),(F x2),(F x2),,,,(F x0),,5,5,2,2,,,,,2
existence/0009.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0010.trace,347.42,900,900,900,,900,900,900,900,,((F x1) U (x0 & (F x1))),,,,,,,,,5,,,,,,,,
existence/0011.trace,195.9,231.04,13.93,11.83,,900,900,12.57,12.32,,(F (x0 & x1)),(F (x0 & x1)),(F x1),(F x1),,,(F x1),(F x1),,4,4,2,2,,,,2,2
existence/0012.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0013.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
existence/0014.trace,900,900,39.69,40.96,,900,900,40.08,44.46,,,,TRUE,TRUE,,,(F x1),(F x1),,,,1,1,,,,2,2
existence/0015.trace,0.4,0.42,0.41,0.42,,10.41,9.57,11.13,0.41,,(F x0),(F x0),(F x0),(F x0),(((X x1) -> x1) U x0),((x1 -> (X x0)) U x0),((x1 -> (X x0)) U x0),(F x0),,2,2,2,2,,5,5,5,2
existence/0016.trace,0.5,0.53,0.52,0.53,,6.65,5.84,6.24,0.52,,(F x0),(F x0),(F x0),(F x0),(x1 -> (x1 U x0)),(x1 -> (F x0)),(x1 -> (F x0)),(F x1),,2,2,2,2,,4,4,4,2
existence/0017.trace,1.86,1.92,2,2.02,,900,900,900,2.03,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0018.trace,2.27,2.26,2.31,2.37,,900,900,2.37,2.14,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0019.trace,3.91,4.16,3.95,4.09,,4.18,3.71,4.14,4.23,,(F x0),(F x0),(F x0),(F x0),TRUE,TRUE,TRUE,TRUE,,2,2,2,2,,1,1,1,1
existence/0020.trace,3.86,3.79,4.24,3.91,,900,900,900,4.34,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0021.trace,4.13,4.46,4.36,4.23,,900,900,4.36,4.49,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0022.trace,7.3,8.07,7.84,7.86,,900,900,7.95,8.46,,(F x0),(F x0),(F x0),(F x0),,,TRUE,TRUE,,2,2,2,2,,,,1,1
existence/0023.trace,5.37,6.15,6.26,6.16,,900,900,900,5.97,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0024.trace,5.9,6.72,7.18,6.57,,900,900,6.62,6.59,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0025.trace,11.51,12.07,12.08,12.11,,900,900,12.08,12.82,,(F x0),(F x0),(F x0),(F x0),,,(F x1),(F x1),,2,2,2,2,,,,2,2
existence/0026.trace,18.98,20.4,19.64,19.59,,900,900,900,20.86,,(F x0),(F x0),(F x0),(F x0),,,,(F x0),,2,2,2,2,,,,,2
existence/0027.trace,22.03,21.68,22.84,22.15,,900,900,900,22.84,,(F x0),(F x0),(F x0),(F x0),,,,TRUE,,2,2,2,2,,,,,1
existence/0028.trace,40.05,39.91,36.48,36.44,,900,900,39.63,41.21,,(F x0),(F x0),(F x0),(F x0),,,(F x0),(F x0),,2,2,2,2,,,,2,2
existence/0029.trace,38.53,55.64,50.19,0.41,,0.46,0.4,0.44,0.42,,(x0 U ((x0 & x1) & (X (x0 & x1)))),((G x0) & (x2 U x1)),((G x0) & (x2 U x1)),(G x0),(G x0),(G x0),(G x0),(G x0),,6,6,6,2,,2,2,2,2
existence/0030.trace,1.69,1.82,1.97,1.96,,900,900,2.02,1.85,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
existence/0031.trace,2.45,2.56,2.54,2.58,,2.6,2.28,2.46,2.55,,(G x0),(G x0),(G x0),(G x0),(G x1),(G x2),(G x2),(G x2),,2,2,2,2,,2,2,2,2
existence/0032.trace,900,900,3.64,3.58,,900,900,900,3.73,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
existence/0033.trace,4.88,4.94,5.17,4.9,,900,900,4.86,4.7,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
existence/0034.trace,900,900,5.65,5.35,,900,900,900,5.46,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
existence/0035.trace,6.42,7.39,7.16,7.23,,900,900,7.26,7.32,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
existence/0036.trace,900,900,19.65,19.12,,900,900,900,20.23,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
existence/0037.trace,900,900,24.58,24.75,,900,900,900,25.89,,,,(G x0),(G x0),,,,(G x0),,,,2,2,,,,,2
universality/0000.trace,0.38,0.42,0.43,0.41,,25.45,46.87,45.5,0.38,,(G x0),(G x0),(G x0),(G x0),(((F x0) U x1) -> (G x0)),(((F x0) U x1) -> (G x0)),(((F x0) U x1) -> (G x0)),(G x0),,2,2,2,2,,6,6,6,2
universality/0001.trace,0.53,0.59,0.56,0.53,,2.19,2.45,2.15,0.52,,(G x0),(G x0),(G x0),(G x0),(x0 & (X x0)),(x0 & (X x0)),(x0 & (X x0)),(G x0),,2,2,2,2,,3,3,3,2
universality/0002.trace,1.83,1.89,1.88,2.02,,900,900,900,1.89,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0003.trace,2.01,2.33,2.15,2.23,,900,900,2.01,2.19,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0004.trace,3.87,4.02,4.05,4.01,,900,900,3.71,3.72,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0005.trace,3.64,3.95,3.89,3.91,,900,900,900,3.6,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0006.trace,3.92,4.4,4.42,4.38,,900,900,3.96,4.09,,(G x0),(G x0),(G x0),(G x0),,,(G x1),(G x1),,2,2,2,2,,,,2,2
universality/0007.trace,7.21,7.92,7.34,8.2,,900,900,7.26,7.41,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0008.trace,5.25,5.45,5.68,5.74,,900,900,900,5.28,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0009.trace,6.06,6.22,6.88,6.85,,900,900,6.19,8.22,,(G x0),(G x0),(G x0),(G x0),,,(G x1),(G x1),,2,2,2,2,,,,2,2
universality/0010.trace,10.62,10.77,12.31,11.73,,900,900,10.89,11.25,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0011.trace,18.2,20.5,19.09,19.93,,900,900,900,18.5,,(G x0),(G x0),(G x0),(G x0),,,,(G x0),,2,2,2,2,,,,,2
universality/0012.trace,19.61,22.56,22.16,22.92,,900,900,21.31,21.93,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0013.trace,37.88,39.75,39.92,40.27,,900,900,38.47,39.7,,(G x0),(G x0),(G x0),(G x0),,,(G x0),(G x0),,2,2,2,2,,,,2,2
universality/0014.trace,9.73,10.01,10.55,1.61,,110.52,211.34,233.91,35.43,,((F x1) -> (x0 U x1)),(x0 U ((F x1) -> x1)),(x0 U ((F x1) -> x1)),(x0 U x1),((X (X (x2 -> x1))) -> x1),(((! (X x1)) U (X (X x1))) -> x1),(((! (X x1)) U (X (X x1))) -> x1),(x0 U ((F x1) -> x1)),,5,5,5,3,,6,6,6,5
universality/0015.trace,3.28,3.74,3.68,3.56,,900,900,900,3.49,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0016.trace,6.84,7.01,8.01,7.47,,900,900,900,7.23,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0017.trace,51.86,128.02,10.25,10.4,,900,900,900,15.28,,(x0 U ((F x1) -> x1)),((F x1) -> (x0 U x1)),(x0 U x1),(x0 U x1),,,,(x0 U x1),,5,5,3,3,,,,,3
universality/0018.trace,16.75,19.1,17.4,0.62,,900,900,900,25,,(x0 U x1),(x0 U x1),(x0 U x1),x1,,,,(x0 U x1),,3,3,3,1,,,,,3
universality/0019.trace,37.04,35.03,36.45,35.85,,900,900,900,52.72,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0020.trace,115.78,338.39,17.8,17.95,,900,900,900,33.19,,((F x1) -> (x0 U x1)),((F (x0 U x1)) -> (x0 U x1)),(x0 U x1),(x0 U x1),,,,(x0 U x1),,5,5,3,3,,,,,3
universality/0021.trace,34.81,36.66,34.58,37.82,,900,900,900,72.95,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0022.trace,85.84,72.99,70.34,74.63,,900,900,900,148.91,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0023.trace,292.37,509.56,35.76,37.64,,900,900,900,65.07,,((F x1) -> (x0 U x1)),(x0 U ((F x1) -> x1)),(x0 U x1),(x0 U x1),,,,(x0 U x1),,5,5,3,3,,,,,3
universality/0024.trace,58.22,59.13,56.99,55.21,,900,900,900,135.93,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0025.trace,127.58,109.42,116.45,113.38,,900,900,900,268.4,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,(x0 U x1),,3,3,3,3,,,,,3
universality/0026.trace,900,900,390.17,399.37,,900,900,900,900,,,,(x0 U x1),(x0 U x1),,,,,,,,3,3,,,,,
universality/0027.trace,900,900,189.98,204.44,,900,900,900,900,,,,(x0 U x1),(x0 U x1),,,,,,,,3,3,,,,,
universality/0028.trace,585.29,380.33,402.52,396.21,,900,900,900,900,,(x0 U x1),(x0 U x1),(x0 U x1),(x0 U x1),,,,,,3,3,3,3,,,,,
universality/0029.trace,3.79,4.58,4.68,4.63,,660.04,900,900,5.22,,(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(((G x1) -> x0) -> (G (x1 -> x0))),,,(G (x1 -> x0)),,4,4,4,4,,7,,,4
universality/0030.trace,6.65,7.88,7.23,7.67,,821.98,900,900,9.11,,(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> x0)),(G (x1 -> (x0 U (! x2)))),,,(G (x1 -> x0)),,4,4,4,4,,7,,,4
universality/0031.trace,59.49,352.5,395.12,298.83,,900,900,900,900,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),,,,,,5,5,5,4,,,,,
universality/0032.trace,108.6,212.84,112.42,115.04,,900,900,900,185.25,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),(G (x1 -> x0)),,,,(G (x1 -> x0)),,5,5,4,4,,,,,4
universality/0033.trace,262.52,173.25,4.26,4.27,,900,900,3.97,3.92,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G x0),(G x0),,,(G x0),(G x0),,5,5,2,2,,,,2,2
universality/0034.trace,114.97,735.95,514.33,568.28,,900,900,900,900,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),(G (x1 -> x0)),,,,,,5,5,4,4,,,,,
universality/0035.trace,275.8,354.97,204.62,240.18,,900,900,900,653.25,,(G (x1 -> (G x0))),(G (x1 -> (G x0))),(G (x1 -> x0)),(G (x1 -> x0)),,,,(G (x1 -> x0)),,5,5,4,4,,,,,4
universality/0036.trace,128.47,131.38,8.28,8.28,,900,900,434.57,8.26,,((! x1) U (G x1)),((! x1) U (G x1)),(G x2),(G x2),,,((x1 -> (G x1)) U (G x1)),(G x1),,4,4,2,2,,,,4,2
universality/0037.trace,206.47,900,900,900,,900,900,900,900,,(G (x1 -> (G x0))),,,,,,,,,5,,,,,,,,
universality/0038.trace,500.63,900,900,780.78,,900,900,900,900,,(G (x1 -> (G x0))),,,(G (x1 -> x0)),,,,,,5,,,4,,,,,
universality/0039.trace,603.32,900,12.78,12.53,,900,900,11.45,11.58,,((x1 -> x0) U (G x0)),,(G x2),(G x2),,,(G x0),(G x0),,5,,2,2,,,,2,2
universality/0040.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
universality/0041.trace,900,900,900,900,,900,900,900,900,,,,,,,,,,,,,,,,,,,
universality/0042.trace,900,900,40.61,42.05,,900,900,900,43.3,,,,(G x1),(G x1),,,,(G x1),,,,2,2,,,,,2


==> SizeFreq-MaxSATvsSAT-timeouts.csv <==
SAT-perf1,MaxSAT0-perf,Freq-perf1,,SAT-perf2,MaxSAT5-perf,Freq-perf2,,SAT-perf3,MaxSAT10-perf,Freq-perf3,,SAT-noisy1,MaxSAT0-noisy,Freq-noisy1,,SAT-noisy2,MaxSAT5-noisy,Freq-noisy2,,SAT-noisy3,MaxSAT10-noisy,Freq-noisy3
8,8,36,,8,8,19,,8,8,19,,8,8,124,,8,8,82,,8,8,40
2,2,36,,8,1,2,,8,1,2,,1,1,1,,8,1,4,,8,1,6
3,3,22,,8,2,10,,8,2,11,,2,2,3,,8,2,33,,8,2,54
4,4,22,,8,3,2,,8,3,3,,3,3,1,,8,3,3,,8,3,15
5,8,4,,8,4,2,,8,5,1,,4,4,5,,8,4,2,,8,4,9
5,5,19,,8,5,1,,2,2,36,,5,5,3,,1,1,1,,1,1,1
6,8,7,,2,2,36,,3,1,1,,6,6,5,,2,2,3,,2,2,3
6,6,2,,3,2,5,,3,2,7,,7,8,6,,3,3,1,,3,2,1
,,,,3,3,17,,3,3,14,,,,,,4,4,5,,4,2,2
,,,,4,1,4,,4,1,5,,,,,,5,5,3,,4,3,3
,,,,4,2,5,,4,2,7,,,,,,6,6,5,,5,2,2
,,,,4,4,13,,4,3,1,,,,,,7,8,5,,5,5,1
,,,,5,8,3,,4,4,9,,,,,,7,2,1,,6,2,2
,,,,5,2,4,,5,8,2,,,,,,,,,,6,4,1
,,,,5,3,3,,5,2,4,,,,,,,,,,6,5,2
,,,,5,4,5,,5,3,5,,,,,,,,,,7,2,1
,,,,5,5,8,,5,4,10,,,,,,,,,,7,4,3
,,,,6,8,5,,5,5,2,,,,,,,,,,7,5,2
,,,,6,2,1,,6,8,5,,,,,,,,,,,,
,,,,6,4,2,,6,1,1,,,,,,,,,,,,
,,,,6,6,1,,6,2,2,,,,,,,,,,,,
,,,,,,,,6,3,1,,,,,,,,,,,,


==> SizeFreq-MaxSATvsSAT.csv <==
SAT-perf1,MaxSAT0-perf,Freq-perf1,,SAT-perf2,MaxSAT5-perf,Freq-perf2,,SAT-perf3,MaxSAT10-perf,Freq-perf3,,SAT-noisy1,MaxSAT0-noisy,Freq-noisy1,,SAT-noisy2,MaxSAT5-noisy,Freq-noisy2,,SAT-noisy3,MaxSAT10-noisy,Freq-noisy3
3,3,22,,3,3,17,,3,3,14,,4,4,5,,4,4,5,,4,3,3
4,4,22,,3,2,5,,3,2,7,,6,6,5,,6,6,5,,6,2,2
5,5,19,,4,4,13,,4,4,9,,2,2,3,,2,2,3,,2,2,3
6,6,2,,6,4,2,,6,1,1,,5,5,3,,5,5,3,,7,4,3
2,2,36,,5,5,8,,4,1,5,,1,1,1,,7,2,1,,7,5,2
,,,,6,2,1,,6,3,1,,3,3,1,,1,1,1,,5,5,1
,,,,4,2,5,,4,3,1,,,,,,3,3,1,,5,2,2
,,,,2,2,36,,5,5,2,,,,,,,,,,7,2,1
,,,,4,1,4,,5,4,10,,,,,,,,,,,,
,,,,5,2,4,,6,2,2,,,,,,,,,,,,
,,,,5,4,5,,4,2,7,,,,,,,,,,,,
,,,,6,6,1,,2,2,36,,,,,,,,,,,,
,,,,5,3,3,,5,2,4,,,,,,,,,,,,
,,,,,,,,5,3,5,,,,,,,,,,,,
,,,,,,,,3,1,1,,,,,,,,,,,,


==> allRuns.csv <==
tracesfile,LTL_pattern_class,LTL_pattern,benchmark,benchmark_noise,sample_size,sample_pos_size,sample_neg_size,algo,algo_score,algo_min_score,algo_misclass,runtime,success,LTL_size,LTL_depth,DT_size,DT_depth
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,SAT-DT,,,0.05,0.41464627510868,1,3,2,1,1
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,SAT-DT,,,0.05,2.114796744892374,1,3,2,1,1
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,SAT-DT,,,0.05,0.412040347000584,1,3,2,1,1
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,SAT-DT,,,0.05,0.978674625046551,1,3,2,1,1
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,SAT-DT,,,0.05,0.487073094816878,1,3,2,1,1
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,SAT-DT,,,0.05,2.993856507819146,1,3,2,1,1
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,SAT-DT,,,0.05,0.490297348005697,1,3,2,1,1
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,SAT-DT,,,0.05,1.679871397092938,1,3,2,1,1
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,SAT-DT,,,0.05,4.441390465013683,1,4,2,1,1
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,SAT-DT,,,0.05,10.814866048051044,1,4,2,1,1
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,SAT-DT,,,0.05,13.318019076017663,1,4,2,1,1
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,SAT-DT,,,0.05,17.92556535010226,1,6,3,1,1
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,SAT-DT,,,0.05,6.044410004047677,1,4,2,1,1
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,SAT-DT,,,0.05,12.414640980074182,1,4,2,1,1
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,SAT-DT,,,0.05,54.901255540084094,1,6,3,1,1
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,SAT-DT,,,0.05,11.194219983182847,1,4,2,1,1
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,SAT-DT,,,0.05,38.15716062299907,1,4,2,1,1
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,SAT-DT,,,0.05,73.17898106505163,1,6,3,1,1
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,SAT-DT,,,0.05,6.769891769858077,1,4,2,1,1
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,SAT-DT,,,0.05,28.593163256067783,1,4,2,1,1
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,SAT-DT,,,0.05,47.276345503050834,1,6,3,1,1
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,SAT-DT,,,0.05,160.6403079989832,1,6,3,1,1
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,SAT-DT,,,0.05,30.056027577025816,1,4,2,1,1
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,SAT-DT,,,0.05,6.774885992053896,1,5,3,1,1
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,SAT-DT,,,0.05,46.63267517182976,1,5,3,1,1
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,SAT-DT,,,0.05,59.02568768686615,1,5,3,1,1
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,SAT-DT,,,0.05,56.69539729412645,1,9,5,2,2
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,SAT-DT,,,0.05,140.9449505910743,1,6,4,1,1
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,SAT-DT,,,0.05,44.25898204091936,1,6,4,1,1
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,SAT-DT,,,0.05,187.85616888199002,1,6,3,1,1
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,SAT-DT,,,0.05,91.2679233928211,1,6,4,1,1
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,SAT-DT,,,0.05,164.78956199414097,1,6,4,1,1
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,SAT-DT,,,0.05,38.458106523845345,1,9,5,2,2
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,SAT-DT,,,0.05,343.33983378112316,1,6,3,1,1
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,SAT-DT,,,0.05,3.415155423805118,1,4,2,1,1
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,SAT-DT,,,0.05,57.169417480006814,1,14,5,4,4
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,SAT-DT,,,0.05,127.7067089760676,1,12,5,2,2
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,SAT-DT,,,0.05,123.8166011320427,1,11,5,2,2
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,SAT-DT,,,0.05,30.563209189102054,1,11,4,2,2
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,SAT-DT,,,0.05,16.032698646886274,1,5,2,1,1
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,SAT-DT,,,0.05,0.418311825953424,1,2,1,1,1
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,SAT-DT,,,0.05,117.99064277904108,1,5,2,1,1
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,SAT-DT,,,0.05,13.602703696116807,1,5,3,1,1
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,SAT-DT,,,0.05,4.251802224898711,1,6,3,2,2
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,SAT-DT,,,0.05,8.685248697176576,1,4,2,1,1
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,SAT-DT,,,0.05,18.86131526879035,1,5,3,1,1
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,SAT-DT,,,0.05,35.34903507702984,1,8,4,2,2
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,SAT-DT,,,0.05,531.4489554679021,1,7,4,1,1
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,SAT-DT,,,0.05,40.87278633611277,1,5,3,1,1
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,SAT-DT,,,0.05,321.76100274920464,1,28,9,6,5
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,SAT-DT,,,0.05,33.97752147191204,1,5,3,1,1
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,SAT-DT,,,0.05,23.83570406609215,1,5,3,1,1
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,SAT-DT,,,0.05,46.75736476108432,1,5,3,1,1
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,SAT-DT,,,0.05,0.518077851971611,1,2,1,1,1
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,SAT-DT,,,0.05,0.522930552950129,1,2,1,1,1
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,SAT-DT,,,0.05,0.359510365873575,1,2,1,1,1
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,SAT-DT,,,0.05,0.537919938098639,1,2,1,1,1
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,SAT-DT,,,0.05,0.475568921072409,1,2,1,1,1
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,SAT-DT,,,0.05,0.399088389007375,1,2,1,1,1
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,SAT-DT,,,0.05,2.574826485011726,1,2,1,1,1
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,SAT-DT,,,0.05,3.333358603995294,1,7,3,2,2
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,SAT-DT,,,0.05,0.419090971816331,1,2,1,1,1
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,SAT-DT,,,0.05,62.94265461200848,1,2,1,1,1
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,SAT-DT,,,0.05,178.0563614910934,1,2,1,1,1
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,SAT-DT,,,0.05,852.0628853000234,1,2,1,1,1
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,SAT-DT,,,0.05,0.480511269997805,1,2,1,1,1
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,SAT-DT,,,0.05,0.245918174041435,1,2,1,1,1
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,SAT-DT,,,0.05,0.337134967092425,1,2,1,1,1
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,SAT-DT,,,0.05,0.479732034960762,1,2,1,1,1
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,SAT-DT,,,0.05,0.441938084084541,1,2,1,1,1
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,SAT-DT,,,0.05,0.594117036089301,1,2,1,1,1
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,SAT-DT,,,0.05,1.508481870172545,1,2,1,1,1
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,SAT-DT,,,0.05,14.640268155140802,1,5,3,1,1
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,SAT-DT,,,0.05,2.412415047874674,1,3,1,1,1
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,SAT-DT,,,0.05,2.081338142976165,1,3,1,1,1
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,SAT-DT,,,0.05,9.691107289167123,1,5,3,1,1
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,SAT-DT,,,0.05,1.148300973931328,1,3,1,1,1
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,SAT-DT,,,0.05,4.651350441155955,1,3,1,1,1
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,SAT-DT,,,0.05,10.584858379792422,1,5,3,1,1
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,SAT-DT,,,0.05,2.66021544393152,1,3,1,1,1
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,SAT-DT,,,0.05,4.804695624858141,1,3,1,1,1
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,SAT-DT,,,0.05,8.335640698904172,1,5,3,1,1
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,SAT-DT,,,0.05,3.459496130002662,1,3,1,1,1
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,SAT-DT,,,0.05,5.13463353109546,1,3,1,1,1
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,SAT-DT,,,0.05,21.950956837041304,1,5,2,1,1
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,SAT-DT,,,0.05,35.60310344514437,1,5,3,1,1
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,SAT-DT,,,0.05,8.252009335905313,1,3,1,1,1
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,SAT-DT,,,0.05,3.093017921084538,1,4,2,1,1
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,SAT-DT,,,0.05,3.438917754916474,1,4,2,1,1
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,SAT-DT,,,0.05,23.699891035910696,1,14,5,4,3
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,SAT-DT,,,0.05,65.5815428509377,1,5,3,1,1
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,SAT-DT,,,0.05,28.14027935406193,1,5,3,1,1
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,SAT-DT,,,0.05,26.55626697302796,1,5,3,1,1
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,SAT-DT,,,0.05,8.419594804057851,1,5,3,1,1
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,SAT-DT,,,0.05,60.0889669158496,1,5,3,1,1
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,SAT-DT,,,0.05,900,0,,,,
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,SAT-DT,,,0.05,20.46352136414498,1,5,3,1,1
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,SAT-DT,,,0.05,24.57655243994668,1,5,3,1,1
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.6,0.05,0.13778394786641,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,MaxSAT-DT,count,0.6,0.05,0.126766154076904,0,3,2,4,2
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.6,0.05,3.37566793197766,0,2,1,inf,inf
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,MaxSAT-DT,count,0.6,0.05,2.233471857849508,0,2,1,3,1
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,MaxSAT-DT,count,0.6,0.05,7.83591093798168,0,4,2,inf,inf
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,MaxSAT-DT,count,0.6,0.05,0.004326686030254,1,1,0,0,0
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.6,0.05,7.595101890154183,0,2,1,3,1
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,MaxSAT-DT,count,0.6,0.05,41.78529271506704,0,6,4,inf,inf
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,MaxSAT-DT,count,0.6,0.05,0.005740905180573,1,1,0,0,0
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,MaxSAT-DT,count,0.6,0.05,11.325368646997958,0,2,1,3,1
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,MaxSAT-DT,count,0.6,0.05,46.31085076904856,0,2,1,inf,inf
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,MaxSAT-DT,count,0.6,0.05,0.070581748150289,1,1,0,0,0
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,MaxSAT-DT,count,0.6,0.05,0.071095586987212,1,1,0,0,0
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,0.166817850898951,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,0.232905976939946,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,0.261181708192453,0,2,1,4,2
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,MaxSAT-DT,count,0.6,0.05,0.666188100818545,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,MaxSAT-DT,count,0.6,0.05,0.921631994890049,0,2,1,4,2
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.6,0.05,1.525672347983346,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,count,0.6,0.05,1.133273859973997,0,2,1,4,2
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,count,0.6,0.05,1.675013749860227,0,2,1,4,2
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,count,0.6,0.05,2.8760752719827,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,count,0.6,0.05,1.94739029603079,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,MaxSAT-DT,count,0.6,0.05,2.607882504817098,0,2,1,4,2
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,count,0.6,0.05,4.239187114872038,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,MaxSAT-DT,count,0.6,0.05,6.755669161910191,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,MaxSAT-DT,count,0.6,0.05,8.823329262901098,0,2,1,4,2
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,MaxSAT-DT,count,0.6,0.05,11.704266716027632,0,2,1,4,2
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,1.116291284095496,0,9,4,inf,inf
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,MaxSAT-DT,count,0.6,0.05,0.622173445066437,0,2,1,3,1
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,MaxSAT-DT,count,0.6,0.05,0.92808108497411,0,2,1,3,1
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.6,0.05,4.275857325876132,0,8,4,inf,inf
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,MaxSAT-DT,count,0.6,0.05,2.707156447926536,0,2,1,3,1
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.6,0.05,0.002694867085665,1,1,0,0,0
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,MaxSAT-DT,count,0.6,0.05,9.210653362097219,0,3,2,inf,inf
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,MaxSAT-DT,count,0.6,0.05,5.431887798942626,0,2,1,3,1
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,MaxSAT-DT,count,0.6,0.05,7.990688246907666,0,2,1,3,1
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,MaxSAT-DT,count,0.6,0.05,226.35948394285515,0,11,7,inf,inf
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,MaxSAT-DT,count,0.6,0.05,8.512413471005857,0,2,1,3,1
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,MaxSAT-DT,count,0.6,0.05,0.00735349394381,1,1,0,0,0
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,MaxSAT-DT,count,0.6,0.05,90.57092589512467,0,18,8,inf,inf
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,MaxSAT-DT,count,0.6,0.05,34.937734107952565,0,2,1,3,1
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,MaxSAT-DT,count,0.6,0.05,42.0583174249623,0,2,1,3,1
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,MaxSAT-DT,count,0.6,0.05,0.080297540873289,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,MaxSAT-DT,count,0.6,0.05,0.593135128961876,0,3,2,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,MaxSAT-DT,count,0.6,0.05,1.22697011497803,0,16,7,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,MaxSAT-DT,count,0.6,0.05,5.541886457009241,0,12,6,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,MaxSAT-DT,count,0.6,0.05,0.00335148605518,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,MaxSAT-DT,count,0.6,0.05,9.965802084188908,0,8,4,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,MaxSAT-DT,count,0.6,0.05,0.004457774804905,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,MaxSAT-DT,count,0.6,0.05,17.15044030197896,0,15,7,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,MaxSAT-DT,count,0.6,0.05,24.665591350058094,0,2,1,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,MaxSAT-DT,count,0.6,0.05,0.001844273181632,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,MaxSAT-DT,count,0.6,0.05,0.002739371964708,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,MaxSAT-DT,count,0.6,0.05,3.476880426052958,0,1,0,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,MaxSAT-DT,count,0.6,0.05,0.062829626956955,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.6,0.05,0.452210624003783,0,12,5,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,MaxSAT-DT,count,0.6,0.05,0.212148331804201,0,3,2,4,2
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,MaxSAT-DT,count,0.6,0.05,1.676607958041132,0,23,9,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.6,0.05,0.003356141969562,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,MaxSAT-DT,count,0.6,0.05,2.359556752024218,0,5,3,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,MaxSAT-DT,count,0.6,0.05,0.006717215990648,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,MaxSAT-DT,count,0.6,0.05,11.127857201965526,0,18,8,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,MaxSAT-DT,count,0.6,0.05,8.166609302163124,1,4,2,2,2
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,MaxSAT-DT,count,0.6,0.05,22.196258453885093,0,12,6,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,MaxSAT-DT,count,0.6,0.05,31.128747349837795,1,2,1,1,1
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,MaxSAT-DT,count,0.6,0.05,105.26693708007224,0,5,2,4,2
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,0.684760123025626,0,11,6,inf,inf
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,MaxSAT-DT,count,0.6,0.05,0.416276147821918,0,1,0,inf,inf
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,MaxSAT-DT,count,0.6,0.05,1.80148404580541,0,3,2,inf,inf
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.6,0.05,0.68530889810063,0,5,3,inf,inf
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,MaxSAT-DT,count,0.6,0.05,3.783324392978102,0,9,4,inf,inf
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,MaxSAT-DT,count,0.6,0.05,0.001580706099048,1,1,0,0,0
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.6,0.05,7.918273485032842,0,19,8,inf,inf
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,MaxSAT-DT,count,0.6,0.05,10.988931857980788,0,2,1,inf,inf
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,MaxSAT-DT,count,0.6,0.05,8.526648757979274,0,2,1,inf,inf
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,MaxSAT-DT,count,0.6,0.05,11.261767756892368,0,15,6,inf,inf
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,MaxSAT-DT,count,0.6,0.05,17.279099547071382,0,2,1,inf,inf
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,MaxSAT-DT,count,0.6,0.05,0.004050274146721,1,1,0,0,0
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,MaxSAT-DT,count,0.6,0.05,8.027798704104498,0,5,3,inf,inf
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,MaxSAT-DT,count,0.6,0.05,53.906294564018026,0,3,2,inf,inf
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,MaxSAT-DT,count,0.6,0.05,0.067784438142553,1,1,0,0,0
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,0.118655734928325,0,2,1,4,2
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,MaxSAT-DT,count,0.6,0.05,0.484714200953022,0,2,1,inf,inf
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,MaxSAT-DT,count,0.6,0.05,0.463346105068922,0,2,1,4,2
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,MaxSAT-DT,count,0.6,0.05,2.261180582921952,0,3,2,4,2
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,MaxSAT-DT,count,0.6,0.05,0.001228327862918,1,1,0,0,0
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.6,0.05,0.971665621036664,0,2,1,4,2
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,MaxSAT-DT,count,0.6,0.05,4.146928146015852,0,3,2,4,2
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,MaxSAT-DT,count,0.6,0.05,0.002554147038609,1,1,0,0,0
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,MaxSAT-DT,count,0.6,0.05,1.647378311026842,0,5,3,inf,inf
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,MaxSAT-DT,count,0.6,0.05,11.712329644011334,0,11,7,inf,inf
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,MaxSAT-DT,count,0.6,0.05,0.003876876085997,1,1,0,0,0
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,MaxSAT-DT,count,0.6,0.05,6.093206383986399,0,5,3,inf,inf
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,MaxSAT-DT,count,0.6,0.05,21.802987124072388,0,1,0,inf,inf
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,MaxSAT-DT,count,0.6,0.05,75.2698808198329,0,2,1,inf,inf
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,MaxSAT-DT,count,0.6,0.05,0.24331620009616,0,9,4,inf,inf
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,MaxSAT-DT,count,0.6,0.05,2.24700570711866,0,3,2,inf,inf
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,MaxSAT-DT,count,0.6,0.05,0.003247977932915,1,1,0,0,0
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,MaxSAT-DT,count,0.6,0.05,4.283523158868775,0,17,8,inf,inf
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.6,0.05,9.892818899126723,0,5,2,4,2
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,MaxSAT-DT,count,0.6,0.05,1.68600998702459,0,2,1,inf,inf
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,MaxSAT-DT,count,0.6,0.05,6.828963892068714,1,2,1,1,1
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,MaxSAT-DT,count,0.6,0.05,22.68150333990343,0,10,6,inf,inf
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,MaxSAT-DT,count,0.6,0.05,25.371933703077957,0,3,2,inf,inf
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.6,0.05,0.319762711180374,0,5,3,inf,inf
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,MaxSAT-DT,count,0.6,0.05,0.110452525084838,0,2,1,inf,inf
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.6,0.05,0.640169088961556,0,2,1,inf,inf
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.6,0.05,0.002122605917975,1,1,0,0,0
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.6,0.05,0.002432817826048,1,1,0,0,0
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,MaxSAT-DT,count,0.6,0.05,1.128650271100924,0,2,1,inf,inf
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,MaxSAT-DT,count,0.6,0.05,0.004532960942015,1,1,0,0,0
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.6,0.05,12.538092973874882,0,6,3,5,3
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,MaxSAT-DT,count,0.6,0.05,1.567690572002903,0,2,1,inf,inf
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,MaxSAT-DT,count,0.6,0.05,0.005639896029606,1,1,0,0,0
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,MaxSAT-DT,count,0.6,0.05,12.35256879683584,1,2,1,1,1
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,MaxSAT-DT,count,0.6,0.05,6.080917874816805,0,5,3,inf,inf
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,MaxSAT-DT,count,0.6,0.05,22.880343547090888,0,3,2,inf,inf
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,MaxSAT-DT,count,0.6,0.05,0.124107788084075,1,1,0,0,0
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.6,0.05,0.267484304960817,0,9,4,inf,inf
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,0.474360693944618,0,5,3,inf,inf
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.6,0.05,0.480528761167079,0,5,3,inf,inf
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.6,0.05,0.709032482933253,0,5,3,inf,inf
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.6,0.05,0.922065150924027,0,2,1,4,2
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.6,0.05,4.113368349848315,0,12,7,inf,inf
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.6,0.05,1.582519945921376,0,7,4,inf,inf
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,count,0.6,0.05,5.01676565897651,0,9,5,inf,inf
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,count,0.6,0.05,3.050097733037546,0,5,3,inf,inf
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,MaxSAT-DT,count,0.6,0.05,3.969649489969015,0,9,5,inf,inf
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,count,0.6,0.05,6.678741059964523,0,9,5,inf,inf
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,count,0.6,0.05,11.084742174949495,0,9,5,inf,inf
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,count,0.6,0.05,7.876813540933654,0,5,3,inf,inf
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,count,0.6,0.05,12.024398791138083,0,5,3,inf,inf
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,MaxSAT-DT,count,0.6,0.05,35.70658887992613,0,9,5,inf,inf
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.6,0.05,0.500737490830943,0,14,6,inf,inf
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,MaxSAT-DT,count,0.6,0.05,0.722209522034973,0,2,1,3,1
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,MaxSAT-DT,count,0.6,0.05,8.251865850994363,0,12,4,inf,inf
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,MaxSAT-DT,count,0.6,0.05,6.572180330986157,0,5,2,4,2
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.6,0.05,0.00288509298116,1,1,0,0,0
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.6,0.05,10.42524215998128,0,9,5,inf,inf
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,MaxSAT-DT,count,0.6,0.05,11.629444839898497,0,9,4,inf,inf
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.6,0.05,7.81418188707903,0,2,1,3,1
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,MaxSAT-DT,count,0.6,0.05,14.771000898908824,0,12,5,inf,inf
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,MaxSAT-DT,count,0.6,0.05,16.87474355311133,0,5,2,4,2
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,MaxSAT-DT,count,0.6,0.05,0.007790917064995,1,1,0,0,0
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,MaxSAT-DT,count,0.6,0.05,79.3813592439983,0,18,6,inf,inf
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,MaxSAT-DT,count,0.6,0.05,60.07372199604288,0,8,4,inf,inf
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,MaxSAT-DT,count,0.6,0.05,39.219637306872755,0,2,1,3,1
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.1347013739869,0,5,3,inf,inf
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,MaxSAT-DT,count,0.6,0.05,0.121835900004953,0,3,2,4,2
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,3.355414232006296,0,2,1,inf,inf
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,MaxSAT-DT,count,0.6,0.05,2.231203373055905,0,2,1,3,1
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,6.702069000108168,0,3,2,inf,inf
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,MaxSAT-DT,count,0.6,0.05,4.264580036979168,0,2,1,3,1
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,MaxSAT-DT,count,0.6,0.05,0.004093143157661,1,1,0,0,0
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,10.659697237890214,0,3,2,inf,inf
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,MaxSAT-DT,count,0.6,0.05,0.005255260970443,1,1,0,0,0
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,MaxSAT-DT,count,0.6,0.05,0.006208244012669,1,1,0,0,0
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,45.54984170594253,0,3,2,inf,inf
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,MaxSAT-DT,count,0.6,0.05,0.055266549112275,1,1,0,0,0
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,MaxSAT-DT,count,0.6,0.05,0.071220295038074,1,1,0,0,0
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.121427227044478,0,2,1,4,2
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.190824702847749,0,2,1,4,2
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.265619860962033,0,2,1,4,2
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,0.505109796999022,0,2,1,4,2
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,0.912093944847584,0,2,1,4,2
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,1.175543883116916,0,2,1,4,2
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,1.067443266976625,0,2,1,4,2
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,1.742757858010009,0,2,1,4,2
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,2.296121418010444,0,2,1,4,2
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,1.589984156889841,0,2,1,4,2
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,2.55558613082394,0,2,1,4,2
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,3.48499199305661,0,2,1,4,2
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,5.715577075025067,0,2,1,4,2
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,8.694931200006977,0,2,1,4,2
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,12.194051594939083,0,2,1,4,2
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.701037704013288,0,5,2,inf,inf
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,MaxSAT-DT,count,0.6,0.05,0.623949881177396,0,2,1,3,1
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,MaxSAT-DT,count,0.6,0.05,0.933659709990025,0,2,1,3,1
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,4.202160876942798,0,8,4,inf,inf
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,MaxSAT-DT,count,0.6,0.05,2.711945116054266,0,2,1,3,1
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,MaxSAT-DT,count,0.6,0.05,0.002742270939052,1,1,0,0,0
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,8.637371032033116,0,6,4,inf,inf
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,MaxSAT-DT,count,0.6,0.05,5.66616842802614,0,2,1,3,1
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,MaxSAT-DT,count,0.6,0.05,0.004934635013342,1,1,0,0,0
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,14.597439093980938,0,6,4,inf,inf
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,MaxSAT-DT,count,0.6,0.05,8.413995822891593,0,2,1,3,1
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,MaxSAT-DT,count,0.6,0.05,0.007720988010988,1,1,0,0,0
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,68.29065813194029,0,3,2,inf,inf
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,MaxSAT-DT,count,0.6,0.05,34.57180003495887,0,2,1,3,1
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,MaxSAT-DT,count,0.6,0.05,0.057847750140354,1,1,0,0,0
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,MaxSAT-DT,count,0.6,0.05,0.059463671874255,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,MaxSAT-DT,count,0.6,0.05,0.579985340125859,0,3,2,inf,inf
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,MaxSAT-DT,count,0.6,0.05,0.642847477924079,0,7,4,inf,inf
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,MaxSAT-DT,count,0.6,0.05,8.421614401042461,0,14,6,inf,inf
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,MaxSAT-DT,count,0.6,0.05,0.003320966148749,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,MaxSAT-DT,count,0.6,0.05,5.623050584923476,0,22,9,inf,inf
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,MaxSAT-DT,count,0.6,0.05,0.004441832192242,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,MaxSAT-DT,count,0.6,0.05,16.492321980185807,0,15,7,inf,inf
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,MaxSAT-DT,count,0.6,0.05,0.063487108796835,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,MaxSAT-DT,count,0.6,0.05,0.001816869014874,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,MaxSAT-DT,count,0.6,0.05,0.002739204093814,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,MaxSAT-DT,count,0.6,0.05,0.003042013850063,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,MaxSAT-DT,count,0.6,0.05,0.042134711053222,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.269681381992996,0,5,3,inf,inf
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,MaxSAT-DT,count,0.6,0.05,0.260596428066492,0,6,3,5,2
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,1.745204408885911,0,8,4,inf,inf
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,MaxSAT-DT,count,0.6,0.05,0.00345176900737,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,2.316632197005674,0,5,3,inf,inf
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,MaxSAT-DT,count,0.6,0.05,0.007034714100882,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,4.469452488934621,0,12,6,inf,inf
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,MaxSAT-DT,count,0.6,0.05,0.009649354964495,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,13.381909816991538,0,5,3,inf,inf
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,MaxSAT-DT,count,0.6,0.05,0.072789954021573,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,MaxSAT-DT,count,0.6,0.05,0.037360046990216,1,1,0,0,0
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.659397575072944,0,9,5,inf,inf
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,MaxSAT-DT,count,0.6,0.05,0.422410469967872,1,5,3,3,3
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,MaxSAT-DT,count,0.6,0.05,0.547144432086498,1,11,5,5,4
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,0.661954910028726,0,5,3,inf,inf
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,MaxSAT-DT,count,0.6,0.05,3.269987560110166,0,4,2,inf,inf
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,MaxSAT-DT,count,0.6,0.05,0.001451187999919,1,1,0,0,0
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,1.371225229930133,0,5,3,inf,inf
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,MaxSAT-DT,count,0.6,0.05,4.475381779950112,0,12,6,inf,inf
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,MaxSAT-DT,count,0.6,0.05,0.002757118782029,1,1,0,0,0
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,8.421239552088082,0,14,6,inf,inf
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,MaxSAT-DT,count,0.6,0.05,15.801015218021348,0,5,2,inf,inf
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,MaxSAT-DT,count,0.6,0.05,0.003821410005912,1,1,0,0,0
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,7.367076425114647,0,5,3,inf,inf
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,MaxSAT-DT,count,0.6,0.05,53.52101251902059,0,2,1,inf,inf
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,MaxSAT-DT,count,0.6,0.05,0.042903736932203,1,1,0,0,0
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.110296025872231,0,2,1,4,2
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,MaxSAT-DT,count,0.6,0.05,0.487144492100924,1,2,1,1,1
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,0.449611011892557,0,2,1,4,2
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,MaxSAT-DT,count,0.6,0.05,2.201597599079832,1,2,1,1,1
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,MaxSAT-DT,count,0.6,0.05,0.001323946053162,1,1,0,0,0
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,0.921658430946991,0,2,1,4,2
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,MaxSAT-DT,count,0.6,0.05,0.002499683992937,1,1,0,0,0
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,MaxSAT-DT,count,0.6,0.05,0.002306055976078,1,1,0,0,0
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,1.448068793863058,0,2,1,4,2
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,MaxSAT-DT,count,0.6,0.05,0.002959677018225,1,1,0,0,0
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,MaxSAT-DT,count,0.6,0.05,0.00319598801434,1,1,0,0,0
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,5.093726919963956,0,2,1,4,2
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,MaxSAT-DT,count,0.6,0.05,0.04918315494433,1,1,0,0,0
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,MaxSAT-DT,count,0.6,0.05,0.038561933906749,1,1,0,0,0
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,MaxSAT-DT,count,0.6,0.05,0.214953518938273,0,7,3,inf,inf
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,MaxSAT-DT,count,0.6,0.05,1.571916330140084,1,3,2,2,2
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,MaxSAT-DT,count,0.6,0.05,0.003106972901151,1,1,0,0,0
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,MaxSAT-DT,count,0.6,0.05,2.884690003935248,1,3,2,2,2
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,MaxSAT-DT,count,0.6,0.05,0.004860108951107,1,1,0,0,0
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,MaxSAT-DT,count,0.6,0.05,4.696098838932812,1,3,2,2,2
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,MaxSAT-DT,count,0.6,0.05,0.007285751868039,1,1,0,0,0
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,MaxSAT-DT,count,0.6,0.05,15.52250591199845,1,3,2,2,2
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,MaxSAT-DT,count,0.6,0.05,0.06651826784946,1,1,0,0,0
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.103049638913944,0,2,1,inf,inf
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,MaxSAT-DT,count,0.6,0.05,0.143000604119152,0,7,4,inf,inf
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,0.454068582039326,0,2,1,inf,inf
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,count,0.6,0.05,0.002111803973094,1,1,0,0,0
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,count,0.6,0.05,0.002278065076098,1,1,0,0,0
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,0.934536069864407,0,2,1,inf,inf
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,MaxSAT-DT,count,0.6,0.05,0.004020368913189,1,1,0,0,0
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,MaxSAT-DT,count,0.6,0.05,0.004321563988924,1,1,0,0,0
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,1.366604738170281,0,2,1,inf,inf
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,MaxSAT-DT,count,0.6,0.05,6.334151678020135,1,2,1,1,1
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,MaxSAT-DT,count,0.6,0.05,0.006056458922103,1,1,0,0,0
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,4.872613176004961,0,2,1,inf,inf
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,MaxSAT-DT,count,0.6,0.05,0.055011963937432,1,1,0,0,0
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,MaxSAT-DT,count,0.6,0.05,0.064276646124199,1,1,0,0,0
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.168559186859056,0,6,3,6,4
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.183783299988136,0,2,1,4,2
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,0.239728226792067,0,2,1,4,2
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,0.523669148096815,0,2,1,4,2
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,0.859680479159579,0,2,1,4,2
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,2.837021986022592,0,11,6,inf,inf
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,1.181724064983428,0,4,2,inf,inf
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,4.322436052141711,0,6,4,6,4
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,6.490607316140085,0,6,4,6,4
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,3.259029051056132,0,6,4,6,4
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,5.738370317034423,0,6,4,6,4
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,9.22022698703222,0,6,4,6,4
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,10.939394443063065,0,6,4,6,4
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,8.665775482077152,0,2,1,4,2
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,11.984292721142992,0,2,1,4,2
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,MaxSAT-DT,count,0.6,0.05,1.005155818071216,0,8,3,inf,inf
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,MaxSAT-DT,count,0.6,0.05,0.617803577100858,0,10,5,inf,inf
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,MaxSAT-DT,count,0.6,0.05,6.853868001140654,0,13,5,inf,inf
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,MaxSAT-DT,count,0.6,0.05,5.639062041882426,0,3,2,4,2
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,MaxSAT-DT,count,0.6,0.05,0.002607013098896,1,1,0,0,0
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,MaxSAT-DT,count,0.6,0.05,11.170306218089536,0,10,4,inf,inf
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,MaxSAT-DT,count,0.6,0.05,10.762558196205646,0,5,2,4,2
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,MaxSAT-DT,count,0.6,0.05,0.005358756985515,1,1,0,0,0
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,MaxSAT-DT,count,0.6,0.05,13.191923744045198,0,9,4,inf,inf
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,MaxSAT-DT,count,0.6,0.05,16.96419791597873,0,3,2,4,2
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,MaxSAT-DT,count,0.6,0.05,0.007068773033097,1,1,0,0,0
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,MaxSAT-DT,count,0.6,0.05,84.93096720287576,0,17,7,inf,inf
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,MaxSAT-DT,count,0.6,0.05,64.04778789915144,0,3,2,4,2
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,MaxSAT-DT,count,0.6,0.05,0.05925665399991,1,1,0,0,0
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.8,0.05,1.867717098910362,0,7,4,5,3
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,MaxSAT-DT,count,0.8,0.05,0.524560395861044,0,2,1,3,1
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.8,0.05,9.324222285067663,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,MaxSAT-DT,count,0.8,0.05,2.309463797835633,0,2,1,3,1
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,MaxSAT-DT,count,0.8,0.05,17.25740482308902,0,5,3,4,2
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,MaxSAT-DT,count,0.8,0.05,0.004456831840798,1,1,0,0,0
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.8,0.05,7.583779332926497,0,2,1,3,1
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,MaxSAT-DT,count,0.8,0.05,46.06720387097448,0,3,2,inf,inf
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,MaxSAT-DT,count,0.8,0.05,0.006372942123562,1,1,0,0,0
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,MaxSAT-DT,count,0.8,0.05,11.35804142197594,0,2,1,3,1
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,MaxSAT-DT,count,0.8,0.05,584.9435233441181,0,3,2,inf,inf
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,MaxSAT-DT,count,0.8,0.05,0.071970099117607,1,1,0,0,0
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,MaxSAT-DT,count,0.8,0.05,0.076241968898103,1,1,0,0,0
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,0.165989702101797,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,7.843072362942621,0,8,4,inf,inf
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,0.263615170028061,0,2,1,4,2
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,MaxSAT-DT,count,0.8,0.05,0.693768657976762,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,MaxSAT-DT,count,0.8,0.05,58.65616262308322,0,8,4,inf,inf
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.8,0.05,1.542248455109075,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,count,0.8,0.05,834.6338914490769,0,6,4,5,3
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,count,0.8,0.05,782.3873300268315,0,6,4,5,3
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,count,0.8,0.05,560.4742912768852,0,8,4,inf,inf
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,count,0.8,0.05,2.035472087096423,0,5,3,inf,inf
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,MaxSAT-DT,count,0.8,0.05,907.1160250741523,0,9,4,inf,inf
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,count,0.8,0.05,47.091778971021995,0,23,10,inf,inf
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,MaxSAT-DT,count,0.8,0.05,900.4902114078868,0,2,1,inf,inf
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,MaxSAT-DT,count,0.8,0.05,902.5159354640637,0,1,0,2,1
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,MaxSAT-DT,count,0.8,0.05,901.4550904599018,0,1,0,2,1
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,1.927364783827216,0,8,4,inf,inf
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,MaxSAT-DT,count,0.8,0.05,2.933395244181156,1,6,3,2,2
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,MaxSAT-DT,count,0.8,0.05,1.00383563991636,0,2,1,3,1
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.8,0.05,900.1790861671326,0,,,1,0
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,MaxSAT-DT,count,0.8,0.05,2.852290533017367,0,2,1,3,1
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.8,0.05,0.002910231007263,1,1,0,0,0
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,MaxSAT-DT,count,0.8,0.05,900.2988139919471,0,,,1,0
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,MaxSAT-DT,count,0.8,0.05,5.739736398914829,0,2,1,3,1
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,MaxSAT-DT,count,0.8,0.05,8.100662565091625,0,2,1,3,1
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,MaxSAT-DT,count,0.8,0.05,900.2734817028977,0,,,1,0
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,MaxSAT-DT,count,0.8,0.05,321.21905877185054,0,5,3,4,2
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,MaxSAT-DT,count,0.8,0.05,0.008051880868152,1,1,0,0,0
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,MaxSAT-DT,count,0.8,0.05,903.8871495379135,0,,,1,0
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,MaxSAT-DT,count,0.8,0.05,901.1527608048636,0,,,1,0
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,MaxSAT-DT,count,0.8,0.05,42.75705864280462,0,2,1,3,1
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,MaxSAT-DT,count,0.8,0.05,0.077555759111419,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,MaxSAT-DT,count,0.8,0.05,0.664305381011218,0,3,2,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,MaxSAT-DT,count,0.8,0.05,4.975148035911843,0,12,5,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,MaxSAT-DT,count,0.8,0.05,10.099120661150664,0,15,7,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,MaxSAT-DT,count,0.8,0.05,0.003472854848951,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,MaxSAT-DT,count,0.8,0.05,13.10319214919582,0,13,6,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,MaxSAT-DT,count,0.8,0.05,0.004849801072851,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,MaxSAT-DT,count,0.8,0.05,54.7469080069568,0,12,4,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,MaxSAT-DT,count,0.8,0.05,26.788223267998546,0,2,1,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,MaxSAT-DT,count,0.8,0.05,0.002037554048002,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,MaxSAT-DT,count,0.8,0.05,0.002319745020941,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,MaxSAT-DT,count,0.8,0.05,3.660551107954234,0,1,0,inf,inf
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,MaxSAT-DT,count,0.8,0.05,0.064855868928134,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.8,0.05,1.275244564982131,0,8,3,5,3
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,MaxSAT-DT,count,0.8,0.05,0.7933579380624,1,5,2,2,2
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,MaxSAT-DT,count,0.8,0.05,900.1350962622091,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.8,0.05,0.003838669043034,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,MaxSAT-DT,count,0.8,0.05,900.2406403538771,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,MaxSAT-DT,count,0.8,0.05,0.007376269903034,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,MaxSAT-DT,count,0.8,0.05,900.225340740988,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,MaxSAT-DT,count,0.8,0.05,8.443219003034756,1,4,2,2,2
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,MaxSAT-DT,count,0.8,0.05,900.6805454581045,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,MaxSAT-DT,count,0.8,0.05,29.570437540998682,1,2,1,1,1
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,MaxSAT-DT,count,0.8,0.05,118.84868547413498,0,5,2,4,2
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,0.791884580161422,0,8,4,inf,inf
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,MaxSAT-DT,count,0.8,0.05,0.609076597960666,0,1,0,inf,inf
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,MaxSAT-DT,count,0.8,0.05,1.795197374885902,0,3,2,inf,inf
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.8,0.05,760.2225519230124,0,11,5,inf,inf
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,MaxSAT-DT,count,0.8,0.05,26.516123754903678,0,7,4,inf,inf
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,MaxSAT-DT,count,0.8,0.05,0.001730100018904,1,1,0,0,0
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.8,0.05,900.2920587561093,0,,,1,0
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,MaxSAT-DT,count,0.8,0.05,854.4667983578984,0,13,6,inf,inf
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,MaxSAT-DT,count,0.8,0.05,8.13264548080042,0,2,1,inf,inf
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,MaxSAT-DT,count,0.8,0.05,900.2363647331949,0,,,1,0
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,MaxSAT-DT,count,0.8,0.05,16.10865211393684,0,2,1,inf,inf
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,MaxSAT-DT,count,0.8,0.05,0.004256194923073,1,1,0,0,0
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,MaxSAT-DT,count,0.8,0.05,900.7685213959776,0,,,1,0
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,MaxSAT-DT,count,0.8,0.05,107.98544033709913,0,13,7,inf,inf
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,MaxSAT-DT,count,0.8,0.05,0.066957958973944,1,1,0,0,0
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,0.704236183082685,1,7,4,3,3
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,MaxSAT-DT,count,0.8,0.05,0.525579320034012,0,2,1,inf,inf
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,MaxSAT-DT,count,0.8,0.05,2.064267325913534,0,3,2,4,2
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,MaxSAT-DT,count,0.8,0.05,7.509603338083252,1,8,4,2,2
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,MaxSAT-DT,count,0.8,0.05,0.001517059048638,1,1,0,0,0
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.8,0.05,4.091499740025028,0,3,2,4,2
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,MaxSAT-DT,count,0.8,0.05,6.746765634976327,1,7,4,2,2
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,MaxSAT-DT,count,0.8,0.05,0.002675644820556,1,1,0,0,0
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,MaxSAT-DT,count,0.8,0.05,8.345583481015638,0,3,2,inf,inf
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,MaxSAT-DT,count,0.8,0.05,174.34743786696345,0,10,6,5,3
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,MaxSAT-DT,count,0.8,0.05,0.003582646837458,1,1,0,0,0
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,MaxSAT-DT,count,0.8,0.05,32.11706730606966,0,3,2,inf,inf
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,MaxSAT-DT,count,0.8,0.05,23.12164530507289,0,1,0,inf,inf
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,MaxSAT-DT,count,0.8,0.05,85.18241520482115,0,2,1,inf,inf
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,MaxSAT-DT,count,0.8,0.05,0.426677200011909,1,2,1,1,1
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,MaxSAT-DT,count,0.8,0.05,1.947025544010103,0,3,2,inf,inf
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,MaxSAT-DT,count,0.8,0.05,0.003625460201874,1,1,0,0,0
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,MaxSAT-DT,count,0.8,0.05,6.123589056078345,0,3,2,4,2
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.8,0.05,9.36465997598134,0,5,2,4,2
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,MaxSAT-DT,count,0.8,0.05,9.549810084979981,0,6,4,inf,inf
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,MaxSAT-DT,count,0.8,0.05,7.202888346975669,1,2,1,1,1
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,MaxSAT-DT,count,0.8,0.05,35.6315446998924,0,6,4,inf,inf
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,MaxSAT-DT,count,0.8,0.05,25.963678692933172,0,7,3,inf,inf
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.8,0.05,0.376432710094377,0,6,3,5,2
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,MaxSAT-DT,count,0.8,0.05,0.346576533978805,1,3,2,2,2
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,MaxSAT-DT,count,0.8,0.05,2.199862067122012,0,3,2,inf,inf
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.8,0.05,0.002078157151118,1,1,0,0,0
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.8,0.05,0.002521516988054,1,1,0,0,0
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,MaxSAT-DT,count,0.8,0.05,4.142800359986722,0,3,2,inf,inf
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,MaxSAT-DT,count,0.8,0.05,0.004373620031402,1,1,0,0,0
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.8,0.05,15.474253132008016,0,3,2,4,2
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,MaxSAT-DT,count,0.8,0.05,6.629757818067446,0,3,2,inf,inf
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,MaxSAT-DT,count,0.8,0.05,0.006305957911536,1,1,0,0,0
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,MaxSAT-DT,count,0.8,0.05,12.07775698788464,1,2,1,1,1
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,MaxSAT-DT,count,0.8,0.05,31.315370771102607,0,3,2,4,2
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,MaxSAT-DT,count,0.8,0.05,22.65379051794298,0,3,2,inf,inf
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,MaxSAT-DT,count,0.8,0.05,0.072613605996594,1,1,0,0,0
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.8,0.05,1.344327599043026,1,9,5,4,4
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,0.251004926161841,0,5,3,inf,inf
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,count,0.8,0.05,0.339578583836556,0,5,3,inf,inf
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.8,0.05,2.025874439859763,0,8,4,inf,inf
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.8,0.05,0.922818566905335,0,2,1,4,2
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,count,0.8,0.05,30.615056809037924,0,8,4,inf,inf
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.8,0.05,19.227203264134005,0,5,3,5,3
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,count,0.8,0.05,51.33929665503092,0,5,3,5,3
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,count,0.8,0.05,58.63746066112071,0,7,3,inf,inf
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,MaxSAT-DT,count,0.8,0.05,41.01466460619122,0,8,5,inf,inf
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,count,0.8,0.05,56.02975464402697,0,7,3,inf,inf
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,count,0.8,0.05,33.70770300901495,0,9,5,inf,inf
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,count,0.8,0.05,464.7618666321505,0,11,6,inf,inf
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,count,0.8,0.05,472.35963423294015,0,8,4,inf,inf
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,MaxSAT-DT,count,0.8,0.05,901.4432004361879,0,1,0,2,1
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,MaxSAT-DT,count,0.8,0.05,5.862368053058162,0,6,3,4,2
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,MaxSAT-DT,count,0.8,0.05,4.103792225010693,0,12,5,6,3
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,MaxSAT-DT,count,0.8,0.05,509.9010270498693,0,7,3,inf,inf
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,MaxSAT-DT,count,0.8,0.05,29.268260102020577,0,8,4,5,3
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,MaxSAT-DT,count,0.8,0.05,0.002951972885057,1,1,0,0,0
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,MaxSAT-DT,count,0.8,0.05,900.3025805659126,0,,,1,0
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,MaxSAT-DT,count,0.8,0.05,11.451190150110053,0,8,4,5,2
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,MaxSAT-DT,count,0.8,0.05,7.858602734981105,0,2,1,3,1
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,MaxSAT-DT,count,0.8,0.05,900.2821761020459,0,,,1,0
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,MaxSAT-DT,count,0.8,0.05,900.5553331361152,0,,,1,0
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,MaxSAT-DT,count,0.8,0.05,0.008255094988272,1,1,0,0,0
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,MaxSAT-DT,count,0.8,0.05,900.7743658670224,0,,,1,0
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,MaxSAT-DT,count,0.8,0.05,67.24652814003639,0,8,4,inf,inf
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,MaxSAT-DT,count,0.8,0.05,42.81077947607264,0,2,1,3,1
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,1.455256904941052,1,5,3,2,2
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,MaxSAT-DT,count,0.8,0.05,0.490282306913286,0,2,1,3,1
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,7.334046225063503,1,3,2,1,1
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,MaxSAT-DT,count,0.8,0.05,2.24861660413444,0,2,1,3,1
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,13.700611635111272,1,3,2,1,1
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,MaxSAT-DT,count,0.8,0.05,4.44930481701158,0,2,1,3,1
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,MaxSAT-DT,count,0.8,0.05,0.004830198129639,1,1,0,0,0
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,22.196273599984124,1,3,2,1,1
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,MaxSAT-DT,count,0.8,0.05,0.00605449010618,1,1,0,0,0
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,MaxSAT-DT,count,0.8,0.05,0.006139680976048,1,1,0,0,0
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,83.13307580701075,1,3,2,1,1
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,MaxSAT-DT,count,0.8,0.05,0.066088371910155,1,1,0,0,0
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,MaxSAT-DT,count,0.8,0.05,0.076110728085041,1,1,0,0,0
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.122327085118741,0,2,1,4,2
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,7.818006809102371,1,5,3,2,2
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,15.550956476014107,1,5,3,2,2
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,0.511096460977569,0,2,1,4,2
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,10.866406803950667,1,15,8,6,6
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,1.22205037297681,0,2,1,4,2
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,1.103707129135728,0,2,1,4,2
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,182.04641581396572,1,5,3,2,2
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,2.360483117168769,0,2,1,4,2
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,1.618559018941596,0,2,1,4,2
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,440.86527887498954,1,5,3,2,2
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,3.398145721061155,0,2,1,4,2
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,900.5083518610336,0,1,0,2,1
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,9.003152885008603,0,2,1,4,2
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,12.341305789072067,0,2,1,4,2
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.716914668912068,0,5,2,inf,inf
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,MaxSAT-DT,count,0.8,0.05,9.845140263903886,0,7,4,4,2
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,MaxSAT-DT,count,0.8,0.05,0.9865277109202,0,2,1,3,1
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,900.1820505131036,0,,,1,0
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,MaxSAT-DT,count,0.8,0.05,27.35368705703877,0,5,3,4,2
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,MaxSAT-DT,count,0.8,0.05,0.002693507121876,1,1,0,0,0
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,900.3824787989724,0,,,1,0
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,MaxSAT-DT,count,0.8,0.05,99.77385509596206,0,6,3,4,2
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,MaxSAT-DT,count,0.8,0.05,0.004896678030491,1,1,0,0,0
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,900.2823734518606,0,,,1,0
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,MaxSAT-DT,count,0.8,0.05,273.5945074139163,0,5,3,4,2
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,MaxSAT-DT,count,0.8,0.05,0.007748410105705,1,1,0,0,0
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,900.8219293360597,0,,,1,0
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,MaxSAT-DT,count,0.8,0.05,901.0066453409381,0,,,1,0
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,MaxSAT-DT,count,0.8,0.05,0.076194894034415,1,1,0,0,0
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,MaxSAT-DT,count,0.8,0.05,0.059692817972973,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,MaxSAT-DT,count,0.8,0.05,0.602688658051193,0,3,2,inf,inf
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,MaxSAT-DT,count,0.8,0.05,4.331766514107585,0,7,3,inf,inf
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,MaxSAT-DT,count,0.8,0.05,9.384284739149734,0,15,7,inf,inf
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,MaxSAT-DT,count,0.8,0.05,0.00345638487488,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,MaxSAT-DT,count,0.8,0.05,13.473339831922203,0,17,6,inf,inf
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,MaxSAT-DT,count,0.8,0.05,0.004520353861153,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,MaxSAT-DT,count,0.8,0.05,49.366133152041584,0,15,6,inf,inf
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,MaxSAT-DT,count,0.8,0.05,0.057526685064659,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,MaxSAT-DT,count,0.8,0.05,0.001469762995839,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,MaxSAT-DT,count,0.8,0.05,0.002605770016089,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,MaxSAT-DT,count,0.8,0.05,0.00328665599227,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,MaxSAT-DT,count,0.8,0.05,0.043047866085544,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.951635007048026,1,5,2,2,2
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,MaxSAT-DT,count,0.8,0.05,0.651199829997495,1,2,1,1,1
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,900.1738697960973,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,MaxSAT-DT,count,0.8,0.05,0.004092450952157,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,14.27257618587464,0,6,3,inf,inf
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,MaxSAT-DT,count,0.8,0.05,0.006595094921067,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,900.2937328419648,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,MaxSAT-DT,count,0.8,0.05,0.010507089085877,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,900.8222211550456,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,MaxSAT-DT,count,0.8,0.05,0.080731037072837,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,MaxSAT-DT,count,0.8,0.05,0.038258617045358,1,1,0,0,0
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.76000757003203,0,8,4,inf,inf
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,MaxSAT-DT,count,0.8,0.05,2.566350552020594,1,5,3,2,2
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,MaxSAT-DT,count,0.8,0.05,1.78346684994176,0,2,1,inf,inf
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,474.50325847393833,0,7,3,4,2
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,MaxSAT-DT,count,0.8,0.05,5.408258063020185,0,2,1,inf,inf
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,MaxSAT-DT,count,0.8,0.05,0.001525381114334,1,1,0,0,0
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,254.23995370813645,0,13,6,7,5
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,MaxSAT-DT,count,0.8,0.05,10.889789878157899,0,2,1,inf,inf
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,MaxSAT-DT,count,0.8,0.05,0.00298906606622,1,1,0,0,0
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,900.3641180379782,0,,,1,0
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,MaxSAT-DT,count,0.8,0.05,16.62362924707122,0,5,2,inf,inf
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,MaxSAT-DT,count,0.8,0.05,0.004120223922655,1,1,0,0,0
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,900.8545961191412,0,,,1,0
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,MaxSAT-DT,count,0.8,0.05,56.93049969803542,0,2,1,inf,inf
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,MaxSAT-DT,count,0.8,0.05,0.062519205966964,1,1,0,0,0
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.346619348041713,1,3,2,2,2
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,MaxSAT-DT,count,0.8,0.05,0.515152993844822,1,2,1,1,1
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,2.077646259218454,1,2,1,1,1
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,MaxSAT-DT,count,0.8,0.05,2.306973300175742,1,2,1,1,1
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,MaxSAT-DT,count,0.8,0.05,0.00142987491563,1,1,0,0,0
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,3.76623122789897,1,2,1,1,1
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,MaxSAT-DT,count,0.8,0.05,0.002502981107682,1,1,0,0,0
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,MaxSAT-DT,count,0.8,0.05,0.002616537967697,1,1,0,0,0
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,5.766869358019903,1,2,1,1,1
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,MaxSAT-DT,count,0.8,0.05,0.003471564967185,1,1,0,0,0
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,MaxSAT-DT,count,0.8,0.05,0.003859093179926,1,1,0,0,0
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,19.916024927049875,1,2,1,1,1
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,MaxSAT-DT,count,0.8,0.05,0.063366250135005,1,1,0,0,0
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,MaxSAT-DT,count,0.8,0.05,0.062562960898504,1,1,0,0,0
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,MaxSAT-DT,count,0.8,0.05,0.464548455085605,0,3,2,inf,inf
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,MaxSAT-DT,count,0.8,0.05,1.899732567835599,1,2,1,1,1
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,MaxSAT-DT,count,0.8,0.05,0.003493008902296,1,1,0,0,0
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,MaxSAT-DT,count,0.8,0.05,3.523137680953368,1,2,1,1,1
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,MaxSAT-DT,count,0.8,0.05,0.005354129010811,1,1,0,0,0
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,MaxSAT-DT,count,0.8,0.05,5.74852665909566,1,2,1,1,1
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,MaxSAT-DT,count,0.8,0.05,0.007920608157292,1,1,0,0,0
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,MaxSAT-DT,count,0.8,0.05,18.485272797988728,1,2,1,1,1
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,MaxSAT-DT,count,0.8,0.05,0.07258714013733,1,1,0,0,0
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.315442379098386,1,3,2,2,2
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,MaxSAT-DT,count,0.8,0.05,0.528404076118022,1,2,1,1,1
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,1.872080584987998,1,2,1,1,1
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,count,0.8,0.05,0.00193202891387,1,1,0,0,0
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,count,0.8,0.05,0.002318306127563,1,1,0,0,0
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,3.592825274914503,1,2,1,1,1
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,MaxSAT-DT,count,0.8,0.05,0.004234425025061,1,1,0,0,0
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,MaxSAT-DT,count,0.8,0.05,0.004110645968467,1,1,0,0,0
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,5.841989193111658,1,2,1,1,1
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,MaxSAT-DT,count,0.8,0.05,6.591958096018061,1,2,1,1,1
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,MaxSAT-DT,count,0.8,0.05,0.006037381011993,1,1,0,0,0
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,19.18215084495023,1,2,1,1,1
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,MaxSAT-DT,count,0.8,0.05,0.068583914078772,1,1,0,0,0
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,MaxSAT-DT,count,0.8,0.05,0.062557060969993,1,1,0,0,0
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,1.025957338977605,1,7,5,3,3
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.182530863909051,0,2,1,4,2
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,0.250196047825739,0,2,1,4,2
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,0.517264462076128,0,2,1,4,2
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,0.920146682998166,0,2,1,4,2
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,22.759625061182305,1,4,2,2,2
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,2.401731056859717,0,10,6,inf,inf
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,24.68527554301545,1,4,2,2,2
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,6.50015815300867,0,6,4,6,4
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,23.134390415158123,1,6,3,3,3
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,14.357864120975137,1,7,4,4,4
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,19.952035635942593,1,9,5,5,5
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,21.4110905949492,0,5,3,5,3
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,148.72886761184782,1,4,2,2,2
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,11.669514728011563,0,2,1,4,2
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,MaxSAT-DT,count,0.8,0.05,1.479242413071916,1,6,3,2,2
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,MaxSAT-DT,count,0.8,0.05,1.141807277919724,0,5,2,4,2
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,MaxSAT-DT,count,0.8,0.05,255.4408143851906,0,8,3,inf,inf
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,MaxSAT-DT,count,0.8,0.05,97.95248562190682,0,6,3,inf,inf
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,MaxSAT-DT,count,0.8,0.05,0.002600854961202,1,1,0,0,0
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,MaxSAT-DT,count,0.8,0.05,581.6671689180656,0,4,2,inf,inf
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,MaxSAT-DT,count,0.8,0.05,10.548910989193246,0,5,2,4,2
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,MaxSAT-DT,count,0.8,0.05,0.004762187134475,1,1,0,0,0
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,MaxSAT-DT,count,0.8,0.05,900.2838725699112,0,,,1,0
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,MaxSAT-DT,count,0.8,0.05,228.13336259499192,0,6,3,4,2
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,MaxSAT-DT,count,0.8,0.05,0.007001325953752,1,1,0,0,0
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,MaxSAT-DT,count,0.8,0.05,900.8357456000522,0,,,1,0
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,MaxSAT-DT,count,0.8,0.05,62.48019668110646,0,3,2,4,2
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,MaxSAT-DT,count,0.8,0.05,0.052173535106704,1,1,0,0,0
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.6,0.05,2.858003521105274,1,19,7,7,4
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,MaxSAT-DT,ratio,0.6,0.05,4.5270679180976,1,12,6,4,4
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.6,0.05,900.0356292359065,0,11,6,8,5
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,MaxSAT-DT,ratio,0.6,0.05,11.770425416063517,1,20,8,8,6
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,MaxSAT-DT,ratio,0.6,0.05,67.34920525504276,1,54,12,21,9
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,MaxSAT-DT,ratio,0.6,0.05,0.004446375882253,1,1,0,0,0
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.6,0.05,165.44964474695735,1,43,12,19,8
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,MaxSAT-DT,ratio,0.6,0.05,900.1554080918431,0,8,4,4,3
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,MaxSAT-DT,ratio,0.6,0.05,0.006246553966776,1,1,0,0,0
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,MaxSAT-DT,ratio,0.6,0.05,901.3568699338939,0,,,1,0
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,MaxSAT-DT,ratio,0.6,0.05,900.4482317310758,0,2,1,3,1
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,MaxSAT-DT,ratio,0.6,0.05,0.095892295008525,1,1,0,0,0
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,MaxSAT-DT,ratio,0.6,0.05,0.141664742957801,1,1,0,0,0
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,1.057678723940626,1,11,4,4,3
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,2.469780827173963,1,17,6,8,4
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,5.977227240102366,1,16,7,6,5
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,MaxSAT-DT,ratio,0.6,0.05,8.459737455938011,1,37,10,16,7
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,MaxSAT-DT,ratio,0.6,0.05,23.48361383704469,1,38,12,18,9
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.6,0.05,53.7078852148261,1,44,14,21,9
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,ratio,0.6,0.05,625.0256782891228,1,91,18,39,11
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,ratio,0.6,0.05,168.92047158791684,1,69,14,29,9
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,ratio,0.6,0.05,134.31257472094148,1,61,13,28,9
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,ratio,0.6,0.05,66.37786505301483,1,57,14,25,9
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,MaxSAT-DT,ratio,0.6,0.05,705.8543898779899,1,96,17,44,11
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,ratio,0.6,0.05,269.3183006781619,1,77,14,35,10
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,MaxSAT-DT,ratio,0.6,0.05,900.3170465959702,0,1,0,3,1
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,MaxSAT-DT,ratio,0.6,0.05,900.530841054162,0,6,3,6,3
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,MaxSAT-DT,ratio,0.6,0.05,903.5328288569581,0,6,3,6,3
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,2.456329205073416,1,21,7,8,5
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,MaxSAT-DT,ratio,0.6,0.05,4.394075073068962,1,18,7,7,5
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,MaxSAT-DT,ratio,0.6,0.05,3.159399698954076,1,12,6,5,5
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.6,0.05,90.14863573387265,1,66,15,30,9
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,MaxSAT-DT,ratio,0.6,0.05,54.72477727709338,1,39,12,15,9
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.002861021086574,1,1,0,0,0
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,MaxSAT-DT,ratio,0.6,0.05,900.020941880066,0,131,17,72,9
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,MaxSAT-DT,ratio,0.6,0.05,176.9887887169607,1,60,15,25,9
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,MaxSAT-DT,ratio,0.6,0.05,900.4432412290479,0,,,1,0
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,MaxSAT-DT,ratio,0.6,0.05,900.0508430302143,0,20,7,14,4
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,MaxSAT-DT,ratio,0.6,0.05,173.8430943780113,1,123,17,57,10
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,MaxSAT-DT,ratio,0.6,0.05,0.008266963995993,1,1,0,0,0
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,MaxSAT-DT,ratio,0.6,0.05,900.4917978579178,0,2,1,3,1
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,MaxSAT-DT,ratio,0.6,0.05,900.4831928098574,0,2,1,3,1
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,MaxSAT-DT,ratio,0.6,0.05,905.4895830929745,0,,,1,0
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,MaxSAT-DT,ratio,0.6,0.05,0.21640560310334,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,MaxSAT-DT,ratio,0.6,0.05,0.842936584027484,1,17,6,8,5
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,MaxSAT-DT,ratio,0.6,0.05,3.865901961922646,1,30,9,15,7
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,MaxSAT-DT,ratio,0.6,0.05,13.67511905101128,1,57,16,29,10
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,MaxSAT-DT,ratio,0.6,0.05,0.00350542110391,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,MaxSAT-DT,ratio,0.6,0.05,17.132026367122307,1,84,18,44,10
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,MaxSAT-DT,ratio,0.6,0.05,0.004799538990483,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,MaxSAT-DT,ratio,0.6,0.05,235.82456266507506,1,146,22,86,13
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,MaxSAT-DT,ratio,0.6,0.05,900.9103409009986,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,MaxSAT-DT,ratio,0.6,0.05,0.001949237892404,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,MaxSAT-DT,ratio,0.6,0.05,0.002963901031762,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,MaxSAT-DT,ratio,0.6,0.05,8.114890050841495,1,35,14,16,11
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,MaxSAT-DT,ratio,0.6,0.05,0.173076342092827,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.6,0.05,1.415836294880137,1,14,5,6,4
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,MaxSAT-DT,ratio,0.6,0.05,1.223072024993598,1,6,3,3,3
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,MaxSAT-DT,ratio,0.6,0.05,13.96249742503278,1,58,12,29,9
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.003780297003686,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,MaxSAT-DT,ratio,0.6,0.05,19.957938758889213,1,89,14,49,9
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,MaxSAT-DT,ratio,0.6,0.05,0.007287831045687,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,MaxSAT-DT,ratio,0.6,0.05,36.291699094930664,1,95,14,55,10
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,MaxSAT-DT,ratio,0.6,0.05,27.306565525010228,1,35,11,15,8
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,MaxSAT-DT,ratio,0.6,0.05,900.1553857799154,0,10,4,10,3
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,MaxSAT-DT,ratio,0.6,0.05,900.7620953209698,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,MaxSAT-DT,ratio,0.6,0.05,900.4138852232136,0,,,1,0
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,2.870271126041189,1,23,8,11,6
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,MaxSAT-DT,ratio,0.6,0.05,1.003883007913828,1,10,5,5,5
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,MaxSAT-DT,ratio,0.6,0.05,3.538127589970827,1,19,6,8,4
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.6,0.05,22.671188023872674,1,59,13,30,8
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,MaxSAT-DT,ratio,0.6,0.05,13.710908791050313,1,35,11,17,8
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,MaxSAT-DT,ratio,0.6,0.05,0.001569946063682,1,1,0,0,0
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.6,0.05,192.41982915299013,1,112,18,56,12
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,MaxSAT-DT,ratio,0.6,0.05,77.89287667907774,1,80,15,37,9
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,MaxSAT-DT,ratio,0.6,0.05,710.6369481869042,1,38,12,17,9
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,MaxSAT-DT,ratio,0.6,0.05,900.0226252309513,0,137,19,74,13
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,MaxSAT-DT,ratio,0.6,0.05,138.17141404002905,1,61,15,30,10
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,MaxSAT-DT,ratio,0.6,0.05,0.004079759120941,1,1,0,0,0
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,MaxSAT-DT,ratio,0.6,0.05,900.2872572590131,0,15,6,12,4
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,MaxSAT-DT,ratio,0.6,0.05,900.3076380251441,0,9,4,7,3
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,MaxSAT-DT,ratio,0.6,0.05,0.081424923846498,1,1,0,0,0
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,0.816407514037564,1,8,5,4,4
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,MaxSAT-DT,ratio,0.6,0.05,0.951923863962293,1,6,3,3,3
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,MaxSAT-DT,ratio,0.6,0.05,900.0391240061726,0,7,4,6,4
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,MaxSAT-DT,ratio,0.6,0.05,2.632411533035338,1,9,5,4,4
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,MaxSAT-DT,ratio,0.6,0.05,0.001401253044605,1,1,0,0,0
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.6,0.05,900.2758041019551,0,3,2,3,2
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,MaxSAT-DT,ratio,0.6,0.05,77.08665142394602,1,33,12,13,9
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,MaxSAT-DT,ratio,0.6,0.05,0.002686415798962,1,1,0,0,0
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,MaxSAT-DT,ratio,0.6,0.05,21.439786363160238,1,41,13,15,8
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,MaxSAT-DT,ratio,0.6,0.05,900.0340376100503,0,32,11,17,6
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,MaxSAT-DT,ratio,0.6,0.05,0.003834908129647,1,1,0,0,0
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,MaxSAT-DT,ratio,0.6,0.05,900.462696313858,0,1,0,3,1
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,MaxSAT-DT,ratio,0.6,0.05,76.62785221799277,1,31,10,11,6
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,MaxSAT-DT,ratio,0.6,0.05,972.8348433610518,0,,,1,0
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,MaxSAT-DT,ratio,0.6,0.05,0.901952130021527,1,12,6,6,5
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,MaxSAT-DT,ratio,0.6,0.05,6.742580865975469,1,30,11,13,8
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,MaxSAT-DT,ratio,0.6,0.05,0.003286034800112,1,1,0,0,0
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,MaxSAT-DT,ratio,0.6,0.05,9.705894394079223,1,41,13,19,9
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.6,0.05,12.692090183030814,1,23,8,10,6
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,MaxSAT-DT,ratio,0.6,0.05,22.309048190014437,1,66,14,33,9
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,MaxSAT-DT,ratio,0.6,0.05,16.427885172888637,1,2,1,1,1
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,MaxSAT-DT,ratio,0.6,0.05,900.2755448308308,0,9,4,9,3
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,MaxSAT-DT,ratio,0.6,0.05,900.8435579310171,0,,,1,0
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.6,0.05,1.887417047983036,1,15,7,5,4
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,MaxSAT-DT,ratio,0.6,0.05,0.628632060019299,1,3,2,2,2
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.6,0.05,900.022551974049,0,17,10,7,6
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.002162775024772,1,1,0,0,0
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.002447454025969,1,1,0,0,0
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,MaxSAT-DT,ratio,0.6,0.05,900.1867103080731,0,3,2,4,2
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,MaxSAT-DT,ratio,0.6,0.05,0.004202713025734,1,1,0,0,0
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.6,0.05,159.29183216998356,1,49,14,17,9
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,MaxSAT-DT,ratio,0.6,0.05,900.2421924869996,0,3,2,4,2
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,MaxSAT-DT,ratio,0.6,0.05,0.00668115587905,1,1,0,0,0
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,MaxSAT-DT,ratio,0.6,0.05,60.65331577905454,1,32,13,11,9
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,MaxSAT-DT,ratio,0.6,0.05,900.2600265240762,0,3,2,5,2
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,MaxSAT-DT,ratio,0.6,0.05,57.80585525417701,1,15,8,6,6
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,MaxSAT-DT,ratio,0.6,0.05,0.114640546031296,1,1,0,0,0
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.6,0.05,0.873015991877764,1,12,5,6,4
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,1.959387221140787,1,14,6,6,4
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.6,0.05,4.439576097996906,1,15,7,7,5
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.6,0.05,11.91529984306544,1,53,14,24,9
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.6,0.05,34.77942388295196,1,36,12,15,8
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.6,0.05,38.46477416413836,1,48,12,21,8
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.6,0.05,36.11527048912831,1,77,16,35,11
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,ratio,0.6,0.05,37.73856676090509,1,56,13,24,8
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,ratio,0.6,0.05,110.98435279889964,1,64,14,30,9
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,MaxSAT-DT,ratio,0.6,0.05,408.7545767461416,1,80,18,34,11
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,ratio,0.6,0.05,729.9872923910152,1,60,18,26,13
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,ratio,0.6,0.05,139.51377265295014,1,57,15,25,11
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,ratio,0.6,0.05,900.205371477874,0,7,3,6,2
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,ratio,0.6,0.05,900.5423948189709,0,1,0,3,1
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,MaxSAT-DT,ratio,0.6,0.05,900.8707047370264,0,5,3,6,3
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.6,0.05,2.942910348065198,1,24,8,9,5
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,MaxSAT-DT,ratio,0.6,0.05,1.825566051062196,1,15,6,7,4
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,MaxSAT-DT,ratio,0.6,0.05,51.84022045088932,1,67,14,33,8
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,MaxSAT-DT,ratio,0.6,0.05,50.10683541698381,1,48,12,21,8
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.002880838001147,1,1,0,0,0
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.6,0.05,362.297888495028,1,97,17,45,12
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,MaxSAT-DT,ratio,0.6,0.05,138.9917055289261,1,72,16,30,10
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.6,0.05,36.33087744098157,1,27,10,12,7
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,MaxSAT-DT,ratio,0.6,0.05,900.3309040779714,0,9,4,6,2
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,MaxSAT-DT,ratio,0.6,0.05,284.3602099700365,1,126,17,61,10
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,MaxSAT-DT,ratio,0.6,0.05,0.007826559012756,1,1,0,0,0
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,MaxSAT-DT,ratio,0.6,0.05,900.5705680970568,0,2,1,3,1
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,MaxSAT-DT,ratio,0.6,0.05,900.5333808180876,0,2,1,3,1
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,MaxSAT-DT,ratio,0.6,0.05,902.7307494159321,0,,,1,0
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,2.656798403011635,1,14,6,6,4
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,MaxSAT-DT,ratio,0.6,0.05,2.292915638070554,1,8,4,3,3
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,7.459540884010494,1,5,3,2,2
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,MaxSAT-DT,ratio,0.6,0.05,3.196677393047139,1,9,5,4,4
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,16.718681843020022,1,5,3,2,2
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,MaxSAT-DT,ratio,0.6,0.05,18.034004249144346,1,4,3,2,2
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,MaxSAT-DT,ratio,0.6,0.05,0.004232296021655,1,1,0,0,0
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,29.45218323287554,1,4,3,2,2
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,MaxSAT-DT,ratio,0.6,0.05,0.005753226112574,1,1,0,0,0
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,MaxSAT-DT,ratio,0.6,0.05,0.006287995958701,1,1,0,0,0
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,154.7274236541707,1,5,3,2,2
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,MaxSAT-DT,ratio,0.6,0.05,0.05398731585592,1,1,0,0,0
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,MaxSAT-DT,ratio,0.6,0.05,0.073661813046783,1,1,0,0,0
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,0.471792279044166,1,6,3,3,3
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,1.043980287155136,1,12,5,6,4
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,4.330117964884266,1,11,6,5,5
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,4.732049959944561,1,14,7,6,5
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,11.425285808043554,1,23,9,10,7
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,14.132357124937698,1,15,7,6,6
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,9.800145555054767,1,27,11,12,9
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,22.090242165140808,1,16,8,7,6
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,38.156646020011976,1,16,8,7,7
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,10.873683020938188,1,23,9,10,7
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,39.550740943988785,1,24,10,9,9
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,49.783486590953544,1,24,9,10,7
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,246.3221895538736,1,36,14,15,11
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,297.3798926791642,1,69,16,29,11
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,420.53055662312545,1,44,15,18,11
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,1.47784706694074,1,17,8,7,6
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,MaxSAT-DT,ratio,0.6,0.05,2.420071318978444,1,12,6,5,5
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,MaxSAT-DT,ratio,0.6,0.05,2.846606658073142,1,13,6,5,5
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,45.90012695803307,1,75,16,32,10
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,MaxSAT-DT,ratio,0.6,0.05,54.98981362185441,1,52,14,21,9
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.00281660980545,1,1,0,0,0
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,205.9533319361508,1,103,18,44,11
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,MaxSAT-DT,ratio,0.6,0.05,111.67839957517572,1,70,15,30,9
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,MaxSAT-DT,ratio,0.6,0.05,0.005238461075351,1,1,0,0,0
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,900.2172000401188,0,2,1,3,1
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,MaxSAT-DT,ratio,0.6,0.05,696.8026869560126,1,119,17,55,10
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,MaxSAT-DT,ratio,0.6,0.05,0.007461437955499,1,1,0,0,0
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,900.866163201863,0,2,1,3,1
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,MaxSAT-DT,ratio,0.6,0.05,901.0469197821803,0,2,1,3,1
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,MaxSAT-DT,ratio,0.6,0.05,0.1021559080109,1,1,0,0,0
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,MaxSAT-DT,ratio,0.6,0.05,0.187484938185662,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,MaxSAT-DT,ratio,0.6,0.05,1.01652886508964,1,11,5,5,5
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,MaxSAT-DT,ratio,0.6,0.05,2.48030097503215,1,23,8,11,7
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,MaxSAT-DT,ratio,0.6,0.05,9.450680098962039,1,59,15,29,9
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,MaxSAT-DT,ratio,0.6,0.05,0.003297260962427,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,MaxSAT-DT,ratio,0.6,0.05,15.341506932862101,1,64,15,33,9
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,MaxSAT-DT,ratio,0.6,0.05,0.004628133028746,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,MaxSAT-DT,ratio,0.6,0.05,86.5322861589957,1,118,21,66,13
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,MaxSAT-DT,ratio,0.6,0.05,0.100910566048697,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,MaxSAT-DT,ratio,0.6,0.05,0.001840476179495,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,MaxSAT-DT,ratio,0.6,0.05,0.002683635102585,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,MaxSAT-DT,ratio,0.6,0.05,0.003519323887303,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,MaxSAT-DT,ratio,0.6,0.05,0.122277629096061,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,1.934711044887081,1,23,8,10,6
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,MaxSAT-DT,ratio,0.6,0.05,0.94214124395512,1,5,3,3,3
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,7.610773225082085,1,44,13,22,10
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.003698871936649,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,13.639348387019709,1,47,11,25,8
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,MaxSAT-DT,ratio,0.6,0.05,0.007447941927239,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,20.060703858034685,1,30,11,16,8
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,MaxSAT-DT,ratio,0.6,0.05,0.011003244202584,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,143.8407303809654,1,10,5,6,4
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,MaxSAT-DT,ratio,0.6,0.05,0.143193887080997,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,MaxSAT-DT,ratio,0.6,0.05,0.06936567206867,1,1,0,0,0
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,1.649550116155296,1,20,8,9,6
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,MaxSAT-DT,ratio,0.6,0.05,0.915807754034176,1,5,3,3,3
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,MaxSAT-DT,ratio,0.6,0.05,0.979046863038093,1,11,5,5,4
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,15.131489977007732,1,39,13,19,8
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,MaxSAT-DT,ratio,0.6,0.05,7.328592302044854,1,22,9,10,7
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,MaxSAT-DT,ratio,0.6,0.05,0.001618537120521,1,1,0,0,0
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,99.4809873320628,1,68,18,31,12
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,MaxSAT-DT,ratio,0.6,0.05,28.625732228858396,1,66,13,31,8
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,MaxSAT-DT,ratio,0.6,0.05,0.003112334059551,1,1,0,0,0
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,65.2768441119697,1,104,18,57,11
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,MaxSAT-DT,ratio,0.6,0.05,140.0387692588847,1,63,15,25,11
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,MaxSAT-DT,ratio,0.6,0.05,0.004287645919248,1,1,0,0,0
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,900.753184436122,0,10,4,10,3
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,MaxSAT-DT,ratio,0.6,0.05,900.1292916170787,0,25,9,13,5
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,MaxSAT-DT,ratio,0.6,0.05,0.085576565004885,1,1,0,0,0
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,0.546793250134215,1,3,2,2,2
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,MaxSAT-DT,ratio,0.6,0.05,0.85498974006623,1,3,2,2,2
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,2.228342363145202,1,3,2,2,2
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,MaxSAT-DT,ratio,0.6,0.05,2.051357318880036,1,3,2,2,2
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,MaxSAT-DT,ratio,0.6,0.05,0.001461389008909,1,1,0,0,0
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,4.186288540950045,1,3,2,2,2
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,MaxSAT-DT,ratio,0.6,0.05,0.002421312965453,1,1,0,0,0
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,MaxSAT-DT,ratio,0.6,0.05,0.00261389487423,1,1,0,0,0
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,6.327309231972322,1,3,2,2,2
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,MaxSAT-DT,ratio,0.6,0.05,0.003284173086286,1,1,0,0,0
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,MaxSAT-DT,ratio,0.6,0.05,0.003667721059173,1,1,0,0,0
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,25.230739497113973,1,3,2,2,2
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,MaxSAT-DT,ratio,0.6,0.05,0.107986534014344,1,1,0,0,0
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,MaxSAT-DT,ratio,0.6,0.05,0.09712110995315,1,1,0,0,0
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,MaxSAT-DT,ratio,0.6,0.05,0.86791620310396,1,14,6,6,5
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,MaxSAT-DT,ratio,0.6,0.05,2.316887553082779,1,3,2,2,2
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.003382616909221,1,1,0,0,0
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,MaxSAT-DT,ratio,0.6,0.05,3.716661169193685,1,3,2,2,2
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,MaxSAT-DT,ratio,0.6,0.05,0.005464662099257,1,1,0,0,0
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,MaxSAT-DT,ratio,0.6,0.05,6.372138197999448,1,3,2,2,2
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,MaxSAT-DT,ratio,0.6,0.05,0.007936260895804,1,1,0,0,0
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,MaxSAT-DT,ratio,0.6,0.05,21.813767137005925,1,3,2,2,2
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,MaxSAT-DT,ratio,0.6,0.05,0.117798625957221,1,1,0,0,0
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,0.32604158599861,1,3,2,2,2
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,MaxSAT-DT,ratio,0.6,0.05,0.381864623865113,1,9,4,4,3
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,1.709200276993215,1,3,2,2,2
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.001954752020538,1,1,0,0,0
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.002581934910268,1,1,0,0,0
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,3.234313803957775,1,3,2,2,2
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,MaxSAT-DT,ratio,0.6,0.05,0.00367571413517,1,1,0,0,0
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,MaxSAT-DT,ratio,0.6,0.05,0.004604568937793,1,1,0,0,0
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,5.126838512020186,1,3,2,2,2
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,MaxSAT-DT,ratio,0.6,0.05,4.462839789222926,1,8,4,4,3
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,MaxSAT-DT,ratio,0.6,0.05,0.006208177888766,1,1,0,0,0
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,19.405975035158917,1,3,2,2,2
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,MaxSAT-DT,ratio,0.6,0.05,0.056588893989101,1,1,0,0,0
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,MaxSAT-DT,ratio,0.6,0.05,0.066988789010793,1,1,0,0,0
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,0.233581084990874,1,7,4,4,4
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,0.414855567039922,1,5,3,3,3
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,0.72100809100084,1,5,3,3,3
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,3.188759074080736,1,25,10,12,7
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,1.818034595111385,1,5,3,3,3
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,6.949062068015337,1,14,7,7,6
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,3.94946405896917,1,25,10,12,7
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,8.385394601849839,1,9,5,5,5
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,12.600515933940189,1,19,9,8,7
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,6.7359718978405,1,23,10,11,8
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,13.969165701884776,1,15,8,7,6
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,21.6269260419067,1,16,8,8,7
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,31.934665702981874,1,17,8,7,6
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,56.63945114100352,1,20,10,9,7
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,73.54128374694847,1,9,5,5,5
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.6,0.05,1.480531711829826,1,17,7,7,5
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,MaxSAT-DT,ratio,0.6,0.05,1.268370124977082,1,16,6,7,4
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.6,0.05,15.696516329888254,1,56,13,25,9
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,MaxSAT-DT,ratio,0.6,0.05,36.94786130799912,1,41,13,18,8
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.6,0.05,0.002858605002984,1,1,0,0,0
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.6,0.05,65.21652826596983,1,68,17,30,12
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,MaxSAT-DT,ratio,0.6,0.05,97.73505457281135,1,44,12,19,8
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,MaxSAT-DT,ratio,0.6,0.05,0.005019583972171,1,1,0,0,0
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.6,0.05,858.2034849841148,1,89,20,39,13
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,MaxSAT-DT,ratio,0.6,0.05,169.30807736096904,1,99,17,45,11
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,MaxSAT-DT,ratio,0.6,0.05,0.007111441111192,1,1,0,0,0
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.6,0.05,900.5538300659973,0,2,1,3,1
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,MaxSAT-DT,ratio,0.6,0.05,901.1111547031906,0,2,1,3,1
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,MaxSAT-DT,ratio,0.6,0.05,0.060940002789721,1,1,0,0,0
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.8,0.05,5.415321790846065,1,5,4,2,2
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,MaxSAT-DT,ratio,0.8,0.05,4.913641222985461,1,8,4,2,2
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.8,0.05,900.0907034499105,0,7,3,3,2
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,MaxSAT-DT,ratio,0.8,0.05,24.58730724803172,1,3,2,1,1
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,MaxSAT-DT,ratio,0.8,0.05,900.268901381176,0,3,2,2,1
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,MaxSAT-DT,ratio,0.8,0.05,0.004232504870743,1,1,0,0,0
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.8,0.05,900.7018734249286,0,,,1,0
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,MaxSAT-DT,ratio,0.8,0.05,900.7113763990346,0,3,2,3,1
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,MaxSAT-DT,ratio,0.8,0.05,0.00581848109141,1,1,0,0,0
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,MaxSAT-DT,ratio,0.8,0.05,900.607402409194,0,,,1,0
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,MaxSAT-DT,ratio,0.8,0.05,921.0243958949577,0,3,2,3,1
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,MaxSAT-DT,ratio,0.8,0.05,0.135828980011866,1,1,0,0,0
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,MaxSAT-DT,ratio,0.8,0.05,0.125158173032105,1,1,0,0,0
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,0.945845960872248,1,11,4,4,3
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,2.743216270115226,1,9,4,4,4
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,23.32497290498577,1,8,4,3,3
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,MaxSAT-DT,ratio,0.8,0.05,13.136465589981526,1,23,9,8,5
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,MaxSAT-DT,ratio,0.8,0.05,440.88430912885815,1,38,9,12,6
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.8,0.05,795.0952599321026,1,19,7,6,5
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,ratio,0.8,0.05,900.2133783111349,0,1,0,2,1
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,ratio,0.8,0.05,900.3906512141693,0,1,0,2,1
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,ratio,0.8,0.05,900.7780112992041,0,1,0,3,1
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,ratio,0.8,0.05,900.4016128820367,0,1,0,3,1
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,MaxSAT-DT,ratio,0.8,0.05,900.6403467028867,0,1,0,2,1
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,ratio,0.8,0.05,901.2478234369772,0,1,0,3,1
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,MaxSAT-DT,ratio,0.8,0.05,900.3455884209834,0,1,0,3,1
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,MaxSAT-DT,ratio,0.8,0.05,901.4235183820128,0,1,0,2,1
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,MaxSAT-DT,ratio,0.8,0.05,902.3855790060479,0,1,0,2,1
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,6.662341987947002,1,13,5,4,4
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,MaxSAT-DT,ratio,0.8,0.05,4.935951431980357,1,6,3,2,2
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,MaxSAT-DT,ratio,0.8,0.05,12.471049974905325,1,9,5,3,3
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.8,0.05,900.1880260519683,0,,,1,0
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,MaxSAT-DT,ratio,0.8,0.05,900.451403626008,0,,,1,0
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002768612001091,1,1,0,0,0
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,MaxSAT-DT,ratio,0.8,0.05,900.4655973149929,0,,,1,0
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,MaxSAT-DT,ratio,0.8,0.05,900.5383667629212,0,,,1,0
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,MaxSAT-DT,ratio,0.8,0.05,900.3473737300374,0,,,1,0
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,MaxSAT-DT,ratio,0.8,0.05,900.4909238209948,0,,,1,0
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,MaxSAT-DT,ratio,0.8,0.05,900.4536457369105,0,,,1,0
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,MaxSAT-DT,ratio,0.8,0.05,0.007965983822942,1,1,0,0,0
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,MaxSAT-DT,ratio,0.8,0.05,903.8167476879898,0,,,1,0
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,MaxSAT-DT,ratio,0.8,0.05,902.0440176499542,0,,,1,0
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,MaxSAT-DT,ratio,0.8,0.05,901.6140434141271,0,,,1,0
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,MaxSAT-DT,ratio,0.8,0.05,0.128624449018389,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,MaxSAT-DT,ratio,0.8,0.05,1.471193504054099,1,8,3,3,3
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,MaxSAT-DT,ratio,0.8,0.05,640.9838919450996,1,19,6,6,6
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,MaxSAT-DT,ratio,0.8,0.05,900.2132778200321,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,MaxSAT-DT,ratio,0.8,0.05,0.003326919162646,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,MaxSAT-DT,ratio,0.8,0.05,900.1915120081976,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,MaxSAT-DT,ratio,0.8,0.05,0.004754822002724,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,MaxSAT-DT,ratio,0.8,0.05,900.5452325688675,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,MaxSAT-DT,ratio,0.8,0.05,901.2788152319845,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,MaxSAT-DT,ratio,0.8,0.05,0.001945772906765,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,MaxSAT-DT,ratio,0.8,0.05,0.0025014358107,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,MaxSAT-DT,ratio,0.8,0.05,900.2700178180821,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,MaxSAT-DT,ratio,0.8,0.05,0.100618358002976,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.8,0.05,1.625004297820851,1,6,3,3,3
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,MaxSAT-DT,ratio,0.8,0.05,1.325765895890072,1,5,2,2,2
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,MaxSAT-DT,ratio,0.8,0.05,900.178533737082,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.003914705011994,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,MaxSAT-DT,ratio,0.8,0.05,900.2246998108458,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,MaxSAT-DT,ratio,0.8,0.05,0.007341085933149,1,1,0,0,0
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,MaxSAT-DT,ratio,0.8,0.05,900.2931188340298,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,MaxSAT-DT,ratio,0.8,0.05,900.2720708060078,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,MaxSAT-DT,ratio,0.8,0.05,900.8488563080318,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,MaxSAT-DT,ratio,0.8,0.05,900.7960155589972,0,,,1,0
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,MaxSAT-DT,ratio,0.8,0.05,900.4132235280704,0,,,1,0
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,3.231922609033063,1,13,5,4,3
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,MaxSAT-DT,ratio,0.8,0.05,5.173991953022778,1,7,3,2,2
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,MaxSAT-DT,ratio,0.8,0.05,20.41809524782002,1,13,5,4,4
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.8,0.05,900.1712900339626,0,,,1,0
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,MaxSAT-DT,ratio,0.8,0.05,445.27361366315745,1,24,8,9,6
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,MaxSAT-DT,ratio,0.8,0.05,0.001580168958753,1,1,0,0,0
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.8,0.05,900.3041033579502,0,,,1,0
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,MaxSAT-DT,ratio,0.8,0.05,900.3474688089918,0,,,1,0
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,MaxSAT-DT,ratio,0.8,0.05,900.6711499199737,0,,,1,0
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,MaxSAT-DT,ratio,0.8,0.05,900.2646552389488,0,,,1,0
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,MaxSAT-DT,ratio,0.8,0.05,900.4580424160231,0,,,1,0
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,MaxSAT-DT,ratio,0.8,0.05,0.004322696011513,1,1,0,0,0
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,MaxSAT-DT,ratio,0.8,0.05,901.1904535600916,0,,,1,0
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,MaxSAT-DT,ratio,0.8,0.05,900.8438547980039,0,,,1,0
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,MaxSAT-DT,ratio,0.8,0.05,0.099408562993631,1,1,0,0,0
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,1.11356896511279,1,8,5,4,4
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,MaxSAT-DT,ratio,0.8,0.05,0.933534667128697,1,5,2,2,2
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,MaxSAT-DT,ratio,0.8,0.05,900.0714704021811,0,7,4,4,2
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,MaxSAT-DT,ratio,0.8,0.05,3.495131864910946,1,8,4,3,3
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,MaxSAT-DT,ratio,0.8,0.05,0.001365575939417,1,1,0,0,0
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.8,0.05,900.190957945073,0,2,1,2,1
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,MaxSAT-DT,ratio,0.8,0.05,900.2979689720087,0,,,1,0
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,MaxSAT-DT,ratio,0.8,0.05,0.00271826214157,1,1,0,0,0
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,MaxSAT-DT,ratio,0.8,0.05,900.235821119044,0,2,1,3,1
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,MaxSAT-DT,ratio,0.8,0.05,900.3962713170331,0,,,1,0
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,MaxSAT-DT,ratio,0.8,0.05,0.003878408111632,1,1,0,0,0
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,MaxSAT-DT,ratio,0.8,0.05,900.4042321781162,0,2,1,3,1
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,MaxSAT-DT,ratio,0.8,0.05,900.7297364438418,0,,,1,0
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,MaxSAT-DT,ratio,0.8,0.05,901.2012561389712,0,,,1,0
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,MaxSAT-DT,ratio,0.8,0.05,0.889524006051943,1,2,1,1,1
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,MaxSAT-DT,ratio,0.8,0.05,270.83340445300564,1,15,5,5,5
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,MaxSAT-DT,ratio,0.8,0.05,0.003087566932663,1,1,0,0,0
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,MaxSAT-DT,ratio,0.8,0.05,900.1478919079527,0,2,1,2,1
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.8,0.05,900.2430965928361,0,,,1,0
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,MaxSAT-DT,ratio,0.8,0.05,900.1409305050038,0,6,3,5,2
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,MaxSAT-DT,ratio,0.8,0.05,900.2466714491602,0,,,1,0
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,MaxSAT-DT,ratio,0.8,0.05,900.2880424140021,0,2,1,3,1
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,MaxSAT-DT,ratio,0.8,0.05,900.7590469329152,0,,,1,0
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.8,0.05,2.931708690011874,1,9,6,3,3
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,MaxSAT-DT,ratio,0.8,0.05,0.73315656511113,1,3,2,2,2
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,MaxSAT-DT,ratio,0.8,0.05,900.1574845109135,0,2,1,3,1
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002226779004559,1,1,0,0,0
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002313698176295,1,1,0,0,0
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,MaxSAT-DT,ratio,0.8,0.05,900.1951025389135,0,2,1,3,1
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,MaxSAT-DT,ratio,0.8,0.05,0.00412282301113,1,1,0,0,0
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.8,0.05,900.8727598688565,0,,,1,0
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,MaxSAT-DT,ratio,0.8,0.05,900.404837338021,0,2,1,3,1
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,MaxSAT-DT,ratio,0.8,0.05,0.006690204143524,1,1,0,0,0
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,MaxSAT-DT,ratio,0.8,0.05,900.6448530370835,0,,,1,0
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,MaxSAT-DT,ratio,0.8,0.05,901.509235851001,0,2,1,2,1
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,MaxSAT-DT,ratio,0.8,0.05,908.3834121560212,0,,,1,0
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,MaxSAT-DT,ratio,0.8,0.05,0.136085025966167,1,1,0,0,0
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.8,0.05,3.046954459045082,1,11,5,5,5
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,3.26695660292171,1,14,5,5,3
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT-DT,ratio,0.8,0.05,5.666848701890558,1,12,5,5,3
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.8,0.05,224.51754550985058,1,29,9,11,6
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.8,0.05,23.0855569569394,1,10,5,4,4
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT-DT,ratio,0.8,0.05,900.2095567118376,0,19,6,12,4
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.8,0.05,900.1856964090839,0,4,2,3,2
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,MaxSAT-DT,ratio,0.8,0.05,900.3815290189814,0,4,2,3,2
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,MaxSAT-DT,ratio,0.8,0.05,900.4541893189307,0,1,0,3,1
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,MaxSAT-DT,ratio,0.8,0.05,900.2725565820001,0,6,3,6,3
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,MaxSAT-DT,ratio,0.8,0.05,900.4169058250263,0,1,0,3,1
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,MaxSAT-DT,ratio,0.8,0.05,900.9458987729158,0,1,0,3,1
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,ratio,0.8,0.05,900.3636222099885,0,1,0,3,1
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT-DT,ratio,0.8,0.05,900.7667640789878,0,1,0,3,1
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,MaxSAT-DT,ratio,0.8,0.05,901.9293443851639,0,1,0,2,1
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,MaxSAT-DT,ratio,0.8,0.05,9.335751326056197,1,8,3,3,3
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,MaxSAT-DT,ratio,0.8,0.05,14.988685107091442,1,9,3,3,3
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,MaxSAT-DT,ratio,0.8,0.05,900.3969010349829,0,,,1,0
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,MaxSAT-DT,ratio,0.8,0.05,835.7188367079943,1,19,6,5,5
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002876817947254,1,1,0,0,0
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,MaxSAT-DT,ratio,0.8,0.05,900.2152743588667,0,,,1,0
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,MaxSAT-DT,ratio,0.8,0.05,900.4765596010257,0,,,1,0
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,MaxSAT-DT,ratio,0.8,0.05,900.5648166979663,0,,,1,0
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,MaxSAT-DT,ratio,0.8,0.05,900.2686565238982,0,,,1,0
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,MaxSAT-DT,ratio,0.8,0.05,900.2893985880073,0,,,1,0
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,MaxSAT-DT,ratio,0.8,0.05,0.008046736940742,1,1,0,0,0
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,MaxSAT-DT,ratio,0.8,0.05,901.341527095996,0,,,1,0
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,MaxSAT-DT,ratio,0.8,0.05,901.3213700589258,0,,,1,0
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,MaxSAT-DT,ratio,0.8,0.05,902.4927779780702,0,,,1,0
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,2.45922051393427,1,5,3,2,2
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,MaxSAT-DT,ratio,0.8,0.05,2.168988430174068,1,6,3,2,2
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,11.288483516080303,1,3,2,1,1
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,MaxSAT-DT,ratio,0.8,0.05,11.39849482709542,1,3,2,1,1
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,19.032609766116362,1,3,2,1,1
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,MaxSAT-DT,ratio,0.8,0.05,28.15616494603455,1,3,2,1,1
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,MaxSAT-DT,ratio,0.8,0.05,0.004501665942371,1,1,0,0,0
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,30.616724396124486,1,3,2,1,1
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,MaxSAT-DT,ratio,0.8,0.05,0.006019428139552,1,1,0,0,0
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,MaxSAT-DT,ratio,0.8,0.05,0.00657615205273,1,1,0,0,0
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,106.94958427804522,1,3,2,1,1
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,MaxSAT-DT,ratio,0.8,0.05,0.065138580976054,1,1,0,0,0
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,MaxSAT-DT,ratio,0.8,0.05,0.129057595040649,1,1,0,0,0
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,0.736236777855083,1,6,3,3,3
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,1.566458988934755,1,6,3,3,3
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,21.135907081188638,1,5,3,2,2
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,4.906714204931632,1,9,5,4,4
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,13.441744652111083,1,16,8,6,6
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,14.372073916951194,1,15,7,6,6
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,11.845861016074196,1,14,8,6,6
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,23.20138520700857,1,14,7,7,7
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,42.57622577389702,1,16,8,7,7
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,46.186137756798416,1,8,5,4,4
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,47.45163127896376,1,13,7,6,6
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,54.493251744890586,1,17,8,7,7
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,287.4398334759753,1,25,11,10,9
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,304.2000666311942,1,11,6,5,5
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,423.38912466401234,1,12,7,6,6
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,4.012781652156264,1,10,5,3,3
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,MaxSAT-DT,ratio,0.8,0.05,14.103376736165956,1,7,4,2,2
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,MaxSAT-DT,ratio,0.8,0.05,4.528450621990487,1,9,4,3,3
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,900.1754296319559,0,,,1,0
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,MaxSAT-DT,ratio,0.8,0.05,900.4033566811122,0,,,1,0
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002735243178904,1,1,0,0,0
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,900.6050732429139,0,,,1,0
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,MaxSAT-DT,ratio,0.8,0.05,900.8704015661497,0,,,1,0
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,MaxSAT-DT,ratio,0.8,0.05,0.005361285060644,1,1,0,0,0
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,900.2934345980175,0,,,1,0
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,MaxSAT-DT,ratio,0.8,0.05,901.207880218979,0,,,1,0
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,MaxSAT-DT,ratio,0.8,0.05,0.007886755978689,1,1,0,0,0
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,901.0153553208801,0,,,1,0
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,MaxSAT-DT,ratio,0.8,0.05,901.2354929221328,0,,,1,0
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,MaxSAT-DT,ratio,0.8,0.05,0.117683848133311,1,1,0,0,0
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,MaxSAT-DT,ratio,0.8,0.05,0.073413470992818,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,MaxSAT-DT,ratio,0.8,0.05,0.785568365128711,1,7,4,3,3
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,MaxSAT-DT,ratio,0.8,0.05,11.038211842998862,1,19,7,7,5
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,MaxSAT-DT,ratio,0.8,0.05,900.2155620199629,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,MaxSAT-DT,ratio,0.8,0.05,0.003446216927841,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,MaxSAT-DT,ratio,0.8,0.05,900.264143913053,0,3,2,2,1
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,MaxSAT-DT,ratio,0.8,0.05,0.004363030195236,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,MaxSAT-DT,ratio,0.8,0.05,900.587332115043,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,MaxSAT-DT,ratio,0.8,0.05,0.062377697089687,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,MaxSAT-DT,ratio,0.8,0.05,0.002089487854391,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,MaxSAT-DT,ratio,0.8,0.05,0.002834053942934,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,MaxSAT-DT,ratio,0.8,0.05,0.003646704135463,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,MaxSAT-DT,ratio,0.8,0.05,0.061837567947805,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,0.919213999062777,1,7,3,3,3
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,MaxSAT-DT,ratio,0.8,0.05,0.456518034916371,1,3,2,2,2
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,900.2625940479338,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.004168945830315,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,40.20419775089249,1,19,7,7,7
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,MaxSAT-DT,ratio,0.8,0.05,0.006691792048514,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,900.2851936989464,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,MaxSAT-DT,ratio,0.8,0.05,0.010611435165629,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,900.8057315819897,0,,,1,0
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,MaxSAT-DT,ratio,0.8,0.05,0.076939577003941,1,1,0,0,0
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,MaxSAT-DT,ratio,0.8,0.05,0.039107045857236,1,1,0,0,0
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,1.59123403695412,1,15,6,6,5
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,MaxSAT-DT,ratio,0.8,0.05,0.563061251072213,1,7,4,4,4
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,MaxSAT-DT,ratio,0.8,0.05,3.226606590906158,1,8,4,3,3
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,900.1917676338926,0,4,2,2,1
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,MaxSAT-DT,ratio,0.8,0.05,60.62402352318168,1,12,5,4,4
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,MaxSAT-DT,ratio,0.8,0.05,0.00144329899922,1,1,0,0,0
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,596.0347994070034,1,15,6,5,5
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,MaxSAT-DT,ratio,0.8,0.05,263.0699319757987,1,7,3,2,2
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,MaxSAT-DT,ratio,0.8,0.05,0.002693374175578,1,1,0,0,0
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,900.3104368119966,0,,,1,0
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,MaxSAT-DT,ratio,0.8,0.05,900.6057127441744,0,,,1,0
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,MaxSAT-DT,ratio,0.8,0.05,0.003697901964188,1,1,0,0,0
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,900.9525927109644,0,,,1,0
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,MaxSAT-DT,ratio,0.8,0.05,901.1594847911038,0,,,1,0
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,MaxSAT-DT,ratio,0.8,0.05,0.052826741011813,1,1,0,0,0
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,0.352552463999018,1,3,2,2,2
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,MaxSAT-DT,ratio,0.8,0.05,0.495612041093409,1,2,1,1,1
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,1.921936266124248,1,2,1,1,1
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,MaxSAT-DT,ratio,0.8,0.05,2.307123536011204,1,2,1,1,1
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,MaxSAT-DT,ratio,0.8,0.05,0.001317721093073,1,1,0,0,0
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,3.643843537196517,1,2,1,1,1
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,MaxSAT-DT,ratio,0.8,0.05,0.002438966883346,1,1,0,0,0
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,MaxSAT-DT,ratio,0.8,0.05,0.002780176931992,1,1,0,0,0
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,5.908220836892724,1,2,1,1,1
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,MaxSAT-DT,ratio,0.8,0.05,0.002874580910429,1,1,0,0,0
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,MaxSAT-DT,ratio,0.8,0.05,0.003168408060446,1,1,0,0,0
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,20.13307930296287,1,2,1,1,1
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,MaxSAT-DT,ratio,0.8,0.05,0.046827481826767,1,1,0,0,0
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,MaxSAT-DT,ratio,0.8,0.05,0.050694322912022,1,1,0,0,0
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,MaxSAT-DT,ratio,0.8,0.05,0.518242629943416,1,7,3,3,3
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,MaxSAT-DT,ratio,0.8,0.05,1.805495020933449,1,2,1,1,1
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002796437125653,1,1,0,0,0
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,MaxSAT-DT,ratio,0.8,0.05,3.472036163089797,1,2,1,1,1
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,MaxSAT-DT,ratio,0.8,0.05,0.005014394875616,1,1,0,0,0
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,MaxSAT-DT,ratio,0.8,0.05,6.089598957914859,1,2,1,1,1
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,MaxSAT-DT,ratio,0.8,0.05,0.007379161193967,1,1,0,0,0
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,MaxSAT-DT,ratio,0.8,0.05,20.86947020189837,1,2,1,1,1
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,MaxSAT-DT,ratio,0.8,0.05,0.054819897050038,1,1,0,0,0
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,0.334000495960936,1,3,2,2,2
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,MaxSAT-DT,ratio,0.8,0.05,0.346960505004972,1,3,2,2,2
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,1.913971563102678,1,2,1,1,1
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002111767884344,1,1,0,0,0
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002226601820439,1,1,0,0,0
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,4.603717189049348,1,2,1,1,1
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,MaxSAT-DT,ratio,0.8,0.05,0.00427042786032,1,1,0,0,0
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,MaxSAT-DT,ratio,0.8,0.05,0.004515365930274,1,1,0,0,0
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,6.902809937018901,1,2,1,1,1
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,MaxSAT-DT,ratio,0.8,0.05,8.349556881003082,1,2,1,1,1
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,MaxSAT-DT,ratio,0.8,0.05,0.006542713148519,1,1,0,0,0
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,24.592195325996727,1,2,1,1,1
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,MaxSAT-DT,ratio,0.8,0.05,0.170953327091411,1,1,0,0,0
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,MaxSAT-DT,ratio,0.8,0.05,0.070651971036568,1,1,0,0,0
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,1.134128378005698,1,7,5,3,3
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,0.458323698025197,1,5,3,3,3
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,0.70982513204217,1,5,3,3,3
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,4.785065178060904,1,8,5,4,4
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,1.935369258048013,1,5,3,3,3
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,8.208925942890346,1,9,6,5,5
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,5.004653451032937,1,14,7,6,5
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,9.181921349838376,1,9,5,5,5
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,13.66925282892771,1,9,6,5,5
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,6.789917545858771,1,9,5,5,5
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,14.715632820036262,1,9,5,5,5
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,25.352996565867215,1,9,5,5,5
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,275.01099030603655,1,10,6,5,5
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,54.61820189701393,1,9,5,5,5
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,80.34768248884939,1,9,5,5,5
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,MaxSAT-DT,ratio,0.8,0.05,1.866848025936633,1,6,3,2,2
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,MaxSAT-DT,ratio,0.8,0.05,7.176605777116492,1,6,3,2,2
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,MaxSAT-DT,ratio,0.8,0.05,442.98390417010523,1,23,8,7,6
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,MaxSAT-DT,ratio,0.8,0.05,156.69555634004064,1,10,4,3,3
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,MaxSAT-DT,ratio,0.8,0.05,0.002709791064262,1,1,0,0,0
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,MaxSAT-DT,ratio,0.8,0.05,873.9041214019527,1,8,3,3,3
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,MaxSAT-DT,ratio,0.8,0.05,511.533676245017,1,15,7,4,4
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,MaxSAT-DT,ratio,0.8,0.05,0.004972798982635,1,1,0,0,0
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,MaxSAT-DT,ratio,0.8,0.05,900.3205183940007,0,,,1,0
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,MaxSAT-DT,ratio,0.8,0.05,900.2868865139317,0,,,1,0
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,MaxSAT-DT,ratio,0.8,0.05,0.007817856036127,1,1,0,0,0
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,MaxSAT-DT,ratio,0.8,0.05,900.865827896865,0,,,1,0
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,MaxSAT-DT,ratio,0.8,0.05,903.4935857839882,0,,,1,0
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,MaxSAT-DT,ratio,0.8,0.05,0.063080057036132,1,1,0,0,0
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,SAT-DT,,,0.05,8.277701896848157,1,4,3,1,1
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,SAT-DT,,,0.05,103.98803658806719,1,12,5,2,2
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,SAT-DT,,,0.05,124.58024483104236,1,12,6,3,3
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,SAT-DT,,,0.05,26.927769351983443,1,10,5,3,3
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,SAT-DT,,,0.05,25.283447801833972,1,5,3,1,1
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,SAT-DT,,,0.05,43.45282595604658,1,9,5,2,2
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,SAT-DT,,,0.05,2.742230487056076,1,4,2,1,1
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,SAT-DT,,,0.05,123.5451182750985,1,6,3,1,1
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,SAT-DT,,,0.05,2.41361951106228,1,6,3,2,2
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,SAT-DT,,,0.05,710.6304996418766,1,7,4,1,1
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,SAT-DT,,,0.05,13.396684834035113,1,8,4,2,2
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,SAT-DT,,,0.05,311.754877228057,1,6,3,1,1
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,SAT-DT,,,0.05,19.9406592939049,1,5,3,1,1
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,SAT-DT,,,0.05,9.302263709018005,1,4,2,1,1
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,SAT-DT,,,0.05,0.374069284880534,1,2,1,1,1
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,SAT-DT,,,0.05,54.45770788495429,1,12,6,3,3
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,SAT-DT,,,0.05,0.742324526887387,1,3,2,2,2
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,SAT-DT,,,0.05,35.045716321095824,1,9,4,2,2
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,SAT-DT,,,0.05,241.65820580604486,1,11,5,3,3
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,SAT-DT,,,0.05,73.43180084601045,1,11,5,3,3
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,SAT-DT,,,0.05,120.16287320293486,1,8,4,2,2
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,SAT-DT,,,0.05,900,0,,,,
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,MaxSAT,count,0.999,,4.209959243889898,1,4,3,,
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,MaxSAT,count,0.999,,41.585765425115824,1,6,4,,
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,MaxSAT,count,0.999,,900.2330514779314,0,,,,
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,MaxSAT,count,0.999,,900.375731284963,0,,,,
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,MaxSAT,count,0.999,,900.4444650181103,0,,,,
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,MaxSAT,count,0.999,,900.7378673821222,0,,,,
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,MaxSAT,count,0.999,,900.9563389099203,0,,,,
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,MaxSAT,count,0.999,,912.2187270701397,0,,,,
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,MaxSAT,count,0.999,,6.72925898921676,1,2,1,,
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,MaxSAT,count,0.999,,900.7249647369607,0,,,,
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,MaxSAT,count,0.999,,900.9990097801201,0,,,,
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,MaxSAT,count,0.999,,980.5999532798305,0,,,,
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,MaxSAT,count,0.999,,961.5998283750376,0,,,,
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,900.0723979591858,0,,,,
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,900.1628309630323,0,,,,
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,900.2324244920164,0,,,,
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,MaxSAT,count,0.999,,900.2440210070926,0,,,,
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,MaxSAT,count,0.999,,900.4849256451707,0,,,,
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.999,,900.7566629732028,0,,,,
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.999,,900.3459154779557,0,,,,
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.999,,900.5744690680876,0,,,,
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,MaxSAT,count,0.999,,900.8985795781482,0,,,,
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,MaxSAT,count,0.999,,900.5075517301448,0,,,,
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,MaxSAT,count,0.999,,908.1573900987859,0,,,,
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,MaxSAT,count,0.999,,900.7304614670574,0,,,,
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,MaxSAT,count,0.999,,900.878413277911,0,,,,
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,MaxSAT,count,0.999,,901.5535855148919,0,,,,
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,MaxSAT,count,0.999,,902.4969344499988,0,,,,
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,900.1180765898898,0,,,,
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,MaxSAT,count,0.999,,23.03607129212469,1,5,3,,
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,MaxSAT,count,0.999,,43.86962747713551,1,5,3,,
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,MaxSAT,count,0.999,,900.1879871720448,0,,,,
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,MaxSAT,count,0.999,,900.291236334946,0,,,,
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,MaxSAT,count,0.999,,900.580683494918,0,,,,
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,MaxSAT,count,0.999,,900.3129250810016,0,,,,
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,MaxSAT,count,0.999,,900.4145579151809,0,,,,
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,MaxSAT,count,0.999,,900.6519113120157,0,,,,
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,MaxSAT,count,0.999,,900.2845239089802,0,,,,
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,MaxSAT,count,0.999,,900.6130354930647,0,,,,
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,MaxSAT,count,0.999,,901.2242969828658,0,,,,
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,MaxSAT,count,0.999,,903.5836295359768,0,,,,
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,MaxSAT,count,0.999,,901.0297848561313,0,,,,
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,MaxSAT,count,0.999,,901.3470184600446,0,,,,
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,MaxSAT,count,0.999,,906.1716171291191,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,MaxSAT,count,0.999,,3.083392589120194,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,MaxSAT,count,0.999,,900.1512233591639,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,MaxSAT,count,0.999,,900.2323205471039,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,MaxSAT,count,0.999,,900.488472082885,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,MaxSAT,count,0.999,,900.2846080609597,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,MaxSAT,count,0.999,,900.4424005639739,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,MaxSAT,count,0.999,,900.5246930930298,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,MaxSAT,count,0.999,,900.772496915888,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,MaxSAT,count,0.999,,900.1958569861017,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,MaxSAT,count,0.999,,900.2384795511607,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,MaxSAT,count,0.999,,900.2721548979171,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,MaxSAT,count,0.999,,900.7015668591484,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,MaxSAT,count,0.999,,200.26573845394887,1,6,3,,
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,MaxSAT,count,0.999,,7.064113845815882,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,MaxSAT,count,0.999,,900.1773389191367,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,MaxSAT,count,0.999,,900.3662591939793,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,MaxSAT,count,0.999,,900.2040042500012,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,MaxSAT,count,0.999,,900.4331143619493,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,MaxSAT,count,0.999,,900.9920431908686,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,MaxSAT,count,0.999,,900.4588168258779,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,MaxSAT,count,0.999,,901.9382145598065,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,MaxSAT,count,0.999,,900.6787627500016,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,MaxSAT,count,0.999,,901.5342609991785,0,,,,
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,900.091522295028,0,,,,
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,MaxSAT,count,0.999,,7.097029790980741,1,4,2,,
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,MaxSAT,count,0.999,,296.50264390092343,1,6,3,,
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,MaxSAT,count,0.999,,900.1710194370244,0,,,,
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,MaxSAT,count,0.999,,900.2937987169717,0,,,,
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,MaxSAT,count,0.999,,900.6487807990052,0,,,,
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,MaxSAT,count,0.999,,900.3252779748291,0,,,,
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,MaxSAT,count,0.999,,900.3650957338978,0,,,,
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,MaxSAT,count,0.999,,943.059064930072,0,,,,
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,MaxSAT,count,0.999,,900.265725231031,0,,,,
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,MaxSAT,count,0.999,,900.5711800151039,0,,,,
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,MaxSAT,count,0.999,,900.6927280181552,0,,,,
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,MaxSAT,count,0.999,,900.7877093851566,0,,,,
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,MaxSAT,count,0.999,,900.9706489790697,0,,,,
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,MaxSAT,count,0.999,,905.0087624019943,0,,,,
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,9.571988821960986,1,5,3,,
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,MaxSAT,count,0.999,,5.841350833885372,1,4,2,,
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,MaxSAT,count,0.999,,925.4027741849422,0,,,,
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,MaxSAT,count,0.999,,900.310692311963,0,,,,
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,MaxSAT,count,0.999,,3.705072711920366,1,1,0,,
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,MaxSAT,count,0.999,,900.5684793312103,0,,,,
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,MaxSAT,count,0.999,,900.4805467759725,0,,,,
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,MaxSAT,count,0.999,,900.5967918101232,0,,,,
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,MaxSAT,count,0.999,,900.4888386521488,0,,,,
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,MaxSAT,count,0.999,,900.696235087933,0,,,,
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,MaxSAT,count,0.999,,900.6726178431418,0,,,,
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,MaxSAT,count,0.999,,904.9129684439395,0,,,,
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,MaxSAT,count,0.999,,905.7788439649157,0,,,,
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,MaxSAT,count,0.999,,946.9593481139746,0,,,,
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,MaxSAT,count,0.999,,0.395683942129836,1,2,1,,
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,MaxSAT,count,0.999,,900.1875783260912,0,,,,
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,MaxSAT,count,0.999,,2.2795326160267,1,2,1,,
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,MaxSAT,count,0.999,,900.2677426158916,0,,,,
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,MaxSAT,count,0.999,,900.5001192390919,0,,,,
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,MaxSAT,count,0.999,,900.423721029889,0,,,,
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,MaxSAT,count,0.999,,971.78851144691,0,,,,
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,MaxSAT,count,0.999,,900.7131106988527,0,,,,
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,MaxSAT,count,0.999,,901.4807866369375,0,,,,
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,MaxSAT,count,0.999,,46.87075489992276,1,6,3,,
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,MaxSAT,count,0.999,,2.445080002071336,1,3,2,,
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,MaxSAT,count,0.999,,900.2292128801346,0,,,,
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT,count,0.999,,900.3136448371224,0,,,,
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT,count,0.999,,900.4964060969651,0,,,,
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,MaxSAT,count,0.999,,900.4430266579147,0,,,,
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,MaxSAT,count,0.999,,900.5041390871629,0,,,,
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,MaxSAT,count,0.999,,908.1592037559021,0,,,,
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,MaxSAT,count,0.999,,900.4566117338836,0,,,,
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,MaxSAT,count,0.999,,900.7221578001045,0,,,,
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,MaxSAT,count,0.999,,900.638465682976,0,,,,
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,MaxSAT,count,0.999,,971.8924873881042,0,,,,
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,MaxSAT,count,0.999,,957.8325120639055,0,,,,
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,MaxSAT,count,0.999,,901.3288090489805,0,,,,
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,MaxSAT,count,0.999,,211.33828556491062,1,6,4,,
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,900.1333799459971,0,,,,
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.999,,900.2083152479026,0,,,,
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.999,,900.1639991018455,0,,,,
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.999,,900.4083455908112,0,,,,
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.999,,900.671652889112,0,,,,
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,MaxSAT,count,0.999,,900.2157176190522,0,,,,
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.999,,900.5153179450427,0,,,,
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,MaxSAT,count,0.999,,901.2366214401554,0,,,,
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,MaxSAT,count,0.999,,900.4956001148093,0,,,,
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,MaxSAT,count,0.999,,900.9068661220372,0,,,,
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,MaxSAT,count,0.999,,902.416680496186,0,,,,
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT,count,0.999,,900.8131320979446,0,,,,
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT,count,0.999,,901.5956498929299,0,,,,
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,MaxSAT,count,0.999,,907.8183856508695,0,,,,
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,MaxSAT,count,0.999,,900.077422649134,0,,,,
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,MaxSAT,count,0.999,,900.1174115319736,0,,,,
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,MaxSAT,count,0.999,,900.2359945168718,0,,,,
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,MaxSAT,count,0.999,,900.2999434808735,0,,,,
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,MaxSAT,count,0.999,,900.6602600801272,0,,,,
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,MaxSAT,count,0.999,,900.3078015209175,0,,,,
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,MaxSAT,count,0.999,,900.540867797099,0,,,,
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,MaxSAT,count,0.999,,900.5646608490497,0,,,,
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,MaxSAT,count,0.999,,900.2129516790155,0,,,,
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,MaxSAT,count,0.999,,900.5062622190452,0,,,,
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,MaxSAT,count,0.999,,950.2376455240883,0,,,,
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,MaxSAT,count,0.999,,900.8274284619838,0,,,,
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,MaxSAT,count,0.999,,900.8951969689224,0,,,,
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,MaxSAT,count,0.999,,900,0,,,,
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,MaxSAT,count,0.999,,1.345611572032794,1,3,2,,
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,MaxSAT,count,0.999,,1.946489217923954,1,3,2,,
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,MaxSAT,count,0.999,,6.497485945932567,1,3,2,,
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,MaxSAT,count,0.999,,8.587280408013612,1,3,2,,
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,MaxSAT,count,0.999,,13.795112787047403,1,3,2,,
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,MaxSAT,count,0.999,,17.19190452597104,1,3,2,,
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,MaxSAT,count,0.999,,38.6281234070193,1,3,2,,
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,MaxSAT,count,0.999,,21.82721363310702,1,3,2,,
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,MaxSAT,count,0.999,,25.581806886009872,1,3,2,,
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,MaxSAT,count,0.999,,53.5940809189342,1,3,2,,
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,MaxSAT,count,0.999,,78.04960542893969,1,3,2,,
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,MaxSAT,count,0.999,,95.40096382983029,1,3,2,,
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,MaxSAT,count,0.999,,199.68685225001536,1,3,2,,
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.999,,4.01384251494892,1,4,2,,
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.999,,10.813418586971238,1,4,2,,
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.999,,21.59674975206144,1,4,2,,
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.999,,900.3793422169985,0,,,,
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.999,,61.71072596684098,1,4,2,,
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.999,,146.92275236803107,1,4,2,,
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.999,,900.5012264270335,0,,,,
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.999,,276.63591998885386,1,4,2,,
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.999,,456.6431933841668,1,4,2,,
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.999,,900.5808755350299,0,,,,
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.999,,733.3175112160388,1,4,2,,
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.999,,792.9001453071833,1,4,2,,
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.999,,900.8322181601542,0,,,,
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.999,,901.5921042540576,0,,,,
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.999,,903.4752994859591,0,,,,
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,MaxSAT,count,0.999,,14.241860825102776,1,5,3,,
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,MaxSAT,count,0.999,,19.35116732120514,1,5,4,,
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,MaxSAT,count,0.999,,40.67425614409149,1,5,3,,
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,MaxSAT,count,0.999,,900.179287598934,0,,,,
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,MaxSAT,count,0.999,,900.2852910831572,0,,,,
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,MaxSAT,count,0.999,,698.0970333889127,1,6,4,,
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,MaxSAT,count,0.999,,900.3259245741648,0,,,,
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,MaxSAT,count,0.999,,900.433668846963,0,,,,
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,MaxSAT,count,0.999,,900.7457101070322,0,,,,
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,MaxSAT,count,0.999,,900.2884571659379,0,,,,
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,MaxSAT,count,0.999,,900.6398062610533,0,,,,
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,MaxSAT,count,0.999,,901.0972459821496,0,,,,
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,MaxSAT,count,0.999,,900.8793609798886,0,,,,
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,MaxSAT,count,0.999,,901.033099754015,0,,,,
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,MaxSAT,count,0.999,,902.4283816700336,0,,,,
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,MaxSAT,count,0.999,,902.7081010581461,0,,,,
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,MaxSAT,count,0.999,,2.683786616893485,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,MaxSAT,count,0.999,,900.1164939617738,0,,,,
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,MaxSAT,count,0.999,,900.3177230909932,0,,,,
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,MaxSAT,count,0.999,,61.40487900399603,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,MaxSAT,count,0.999,,900.3188667639625,0,,,,
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,MaxSAT,count,0.999,,122.56546067399904,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,MaxSAT,count,0.999,,900.4326697629876,0,,,,
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,MaxSAT,count,0.999,,901.2092110509984,0,,,,
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,MaxSAT,count,0.999,,1.218413389055058,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,MaxSAT,count,0.999,,24.609123050933704,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,MaxSAT,count,0.999,,41.386222725966945,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,MaxSAT,count,0.999,,165.02670360193588,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,MaxSAT,count,0.999,,39.41953583294526,1,5,3,,
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,MaxSAT,count,0.999,,0.687450943049043,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,MaxSAT,count,0.999,,900.1151365649421,0,,,,
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,MaxSAT,count,0.999,,2.885875988053158,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,MaxSAT,count,0.999,,900.2469785599969,0,,,,
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,MaxSAT,count,0.999,,67.7208362580277,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,MaxSAT,count,0.999,,900.1985399969853,0,,,,
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,MaxSAT,count,0.999,,516.5047365969513,1,5,3,,
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,MaxSAT,count,0.999,,900.7551357108167,0,,,,
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,MaxSAT,count,0.999,,901.2316704480909,0,,,,
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,MaxSAT,count,0.999,,46.15488154790364,1,2,1,,
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,MaxSAT,count,0.999,,12.071907823905349,1,5,3,,
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,MaxSAT,count,0.999,,24.642641169019043,1,5,3,,
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,MaxSAT,count,0.999,,14.340432689059526,1,4,2,,
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,MaxSAT,count,0.999,,900.3460503940005,0,,,,
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,MaxSAT,count,0.999,,203.7845933830831,1,5,3,,
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,MaxSAT,count,0.999,,70.1897132541053,1,4,2,,
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,MaxSAT,count,0.999,,900.2858707441483,0,,,,
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,MaxSAT,count,0.999,,589.4197470590007,1,5,3,,
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,MaxSAT,count,0.999,,429.72790990700014,1,5,3,,
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,MaxSAT,count,0.999,,901.3413154371083,0,,,,
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,MaxSAT,count,0.999,,900.5216792270077,0,,,,
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,MaxSAT,count,0.999,,231.04220378119498,1,4,2,,
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,MaxSAT,count,0.999,,900.854975803988,0,,,,
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,MaxSAT,count,0.999,,903.1084190059919,0,,,,
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,MaxSAT,count,0.999,,902.5679320711643,0,,,,
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,MaxSAT,count,0.999,,0.418888675048947,1,2,1,,
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,MaxSAT,count,0.999,,0.530989782884717,1,2,1,,
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,MaxSAT,count,0.999,,1.922690649051219,1,2,1,,
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,MaxSAT,count,0.999,,2.256264819996432,1,2,1,,
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,MaxSAT,count,0.999,,4.15804792009294,1,2,1,,
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,MaxSAT,count,0.999,,3.788272656034678,1,2,1,,
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,MaxSAT,count,0.999,,4.46255579101853,1,2,1,,
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,MaxSAT,count,0.999,,8.066176539985463,1,2,1,,
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,MaxSAT,count,0.999,,6.147089119069278,1,2,1,,
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,MaxSAT,count,0.999,,6.721804548986256,1,2,1,,
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,MaxSAT,count,0.999,,12.06752811698243,1,2,1,,
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,MaxSAT,count,0.999,,20.403625277103856,1,2,1,,
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,MaxSAT,count,0.999,,21.680526474956423,1,2,1,,
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,MaxSAT,count,0.999,,39.91015173308551,1,2,1,,
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,MaxSAT,count,0.999,,55.639323845971376,1,6,2,,
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,MaxSAT,count,0.999,,1.815140655031428,1,2,1,,
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,MaxSAT,count,0.999,,2.555110511137172,1,2,1,,
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,MaxSAT,count,0.999,,900.3226621088106,0,,,,
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,MaxSAT,count,0.999,,4.944980873959139,1,2,1,,
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,MaxSAT,count,0.999,,900.558302792022,0,,,,
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,MaxSAT,count,0.999,,7.393548194086179,1,2,1,,
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,MaxSAT,count,0.999,,901.1258207831997,0,,,,
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,MaxSAT,count,0.999,,902.4018285889179,0,,,,
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,MaxSAT,count,0.999,,0.423640473978594,1,2,1,,
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,MaxSAT,count,0.999,,0.586373782949522,1,2,1,,
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,MaxSAT,count,0.999,,1.89382601599209,1,2,1,,
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT,count,0.999,,2.332424132851884,1,2,1,,
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT,count,0.999,,4.024669494945556,1,2,1,,
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,MaxSAT,count,0.999,,3.950328273000196,1,2,1,,
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,MaxSAT,count,0.999,,4.399047050159424,1,2,1,,
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,MaxSAT,count,0.999,,7.920092402026057,1,2,1,,
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,MaxSAT,count,0.999,,5.448513995856047,1,2,1,,
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,MaxSAT,count,0.999,,6.220698459073901,1,2,1,,
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,MaxSAT,count,0.999,,10.769764014985412,1,2,1,,
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,MaxSAT,count,0.999,,20.495238248026,1,2,1,,
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,MaxSAT,count,0.999,,22.559174702037122,1,2,1,,
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,MaxSAT,count,0.999,,39.749083020025864,1,2,1,,
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.999,,10.010524355107918,1,5,3,,
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.999,,3.737462976947427,1,3,1,,
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.999,,7.008490651845932,1,3,1,,
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.999,,128.01948696607724,1,5,2,,
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.999,,19.0972392631229,1,3,1,,
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.999,,35.02637281501666,1,3,1,,
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.999,,338.3895040950738,1,5,3,,
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.999,,36.6630159758497,1,3,1,,
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.999,,72.98879864788614,1,3,1,,
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.999,,509.55910685891286,1,5,3,,
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.999,,59.13176354300231,1,3,1,,
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.999,,109.42206231295131,1,3,1,,
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.999,,901.544024300063,0,,,,
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.999,,902.9124237077776,0,,,,
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.999,,380.3299403849523,1,3,1,,
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,MaxSAT,count,0.999,,4.575874709989876,1,4,2,,
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,MaxSAT,count,0.999,,7.876127106137574,1,4,2,,
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,MaxSAT,count,0.999,,352.49874089099467,1,5,3,,
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,MaxSAT,count,0.999,,212.84262760193087,1,5,3,,
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,MaxSAT,count,0.999,,173.25193930603564,1,5,3,,
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,MaxSAT,count,0.999,,735.9487879991066,1,5,3,,
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,MaxSAT,count,0.999,,354.97182616801,1,5,3,,
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,MaxSAT,count,0.999,,131.38197539700195,1,4,2,,
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,MaxSAT,count,0.999,,900.2463111060206,0,,,,
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,MaxSAT,count,0.999,,900.5760835970286,0,,,,
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,MaxSAT,count,0.999,,900.9464039490558,0,,,,
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,MaxSAT,count,0.999,,900.8024867910426,0,,,,
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,MaxSAT,count,0.999,,903.5829748890828,0,,,,
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,MaxSAT,count,0.999,,901.8899095240049,0,,,,
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,MaxSAT,count,0.9,,1.514929967932403,1,3,2,,
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,MaxSAT,count,0.9,,0.524552950868383,1,2,1,,
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,MaxSAT,count,0.9,,9.026477033039553,1,3,2,,
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,MaxSAT,count,0.9,,2.361906599951908,1,2,1,,
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,MaxSAT,count,0.9,,16.574565794086084,1,3,2,,
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,MaxSAT,count,0.9,,4.344529533060268,1,2,1,,
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,MaxSAT,count,0.9,,8.29324332694523,1,2,1,,
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,MaxSAT,count,0.9,,49.96238000201993,1,3,2,,
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,MaxSAT,count,0.9,,6.245070705888793,1,2,1,,
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,MaxSAT,count,0.9,,11.651855499017984,1,2,1,,
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,MaxSAT,count,0.9,,599.5374238030054,1,3,2,,
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,MaxSAT,count,0.9,,22.65555183799006,1,2,1,,
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,MaxSAT,count,0.9,,42.144475096138194,1,2,1,,
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,5.630415345076472,1,4,2,,
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,17.141727874986827,1,4,2,,
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,24.50110927503556,1,4,2,,
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,MaxSAT,count,0.9,,139.55989211704582,1,4,2,,
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,MaxSAT,count,0.9,,299.48349665803835,1,4,2,,
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.9,,522.8877614790108,1,4,2,,
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.9,,900.9988545880187,0,,,,
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.9,,900.7031943178736,0,,,,
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,MaxSAT,count,0.9,,900.783100413857,0,,,,
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,MaxSAT,count,0.9,,900.4453907979188,0,,,,
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,MaxSAT,count,0.9,,901.6400682369713,0,,,,
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,MaxSAT,count,0.9,,900,0,,,,
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,MaxSAT,count,0.9,,900.8698382941075,0,,,,
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,MaxSAT,count,0.9,,901.3853317550384,0,,,,
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,MaxSAT,count,0.9,,901.9137858818285,0,,,,
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,31.918380860006437,1,5,3,,
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,MaxSAT,count,0.9,,24.024110777070742,1,5,3,,
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,MaxSAT,count,0.9,,0.920262943021953,1,2,1,,
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,MaxSAT,count,0.9,,900.1391558810137,0,,,,
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,MaxSAT,count,0.9,,900.1956018800847,0,,,,
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,MaxSAT,count,0.9,,4.38702689902857,1,2,1,,
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,MaxSAT,count,0.9,,900.2362604939843,0,,,,
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,MaxSAT,count,0.9,,900.3548957328312,0,,,,
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,MaxSAT,count,0.9,,8.74773492012173,1,2,1,,
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,MaxSAT,count,0.9,,900.1958985968959,0,,,,
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,MaxSAT,count,0.9,,900.4923828099854,0,,,,
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,MaxSAT,count,0.9,,12.793632357846946,1,2,1,,
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,MaxSAT,count,0.9,,902.1050943578593,0,,,,
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,MaxSAT,count,0.9,,900.9029961249324,0,,,,
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,MaxSAT,count,0.9,,45.216993745882064,1,2,1,,
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,MaxSAT,count,0.9,,42.65356979705393,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,MaxSAT,count,0.9,,1.004388861823827,1,3,2,,
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,MaxSAT,count,0.9,,196.10630793496966,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,MaxSAT,count,0.9,,900.1996641210281,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,MaxSAT,count,0.9,,4.631885844981298,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,MaxSAT,count,0.9,,900.3002142161132,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,MaxSAT,count,0.9,,7.172301520826295,1,1,0,,
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,MaxSAT,count,0.9,,900.5825728799682,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,MaxSAT,count,0.9,,23.667637480888516,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,MaxSAT,count,0.9,,1.096169372089207,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,MaxSAT,count,0.9,,2.191920891171321,1,1,0,,
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,MaxSAT,count,0.9,,3.3997662961483,1,1,0,,
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,MaxSAT,count,0.9,,10.615200120955706,1,1,0,,
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,MaxSAT,count,0.9,,118.59764761198312,1,5,2,,
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,MaxSAT,count,0.9,,0.628317632945254,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,MaxSAT,count,0.9,,900.1678288388066,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,MaxSAT,count,0.9,,2.738078635884449,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,MaxSAT,count,0.9,,900.231921863975,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,MaxSAT,count,0.9,,5.163340358063579,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,MaxSAT,count,0.9,,900.2965392300393,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,MaxSAT,count,0.9,,8.000049493042752,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,MaxSAT,count,0.9,,900.8078593241517,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,MaxSAT,count,0.9,,29.27953723492101,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,MaxSAT,count,0.9,,57.66201252094469,1,2,1,,
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,46.581842293031514,1,5,3,,
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,MaxSAT,count,0.9,,2.465606860117987,1,3,2,,
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,MaxSAT,count,0.9,,16.936894146027043,1,4,2,,
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,MaxSAT,count,0.9,,900.1587461649906,0,,,,
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,MaxSAT,count,0.9,,115.41961233993061,1,4,2,,
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,MaxSAT,count,0.9,,4.14769932301715,1,2,1,,
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,MaxSAT,count,0.9,,900.2964733492117,0,,,,
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,MaxSAT,count,0.9,,900.454837749945,0,,,,
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,MaxSAT,count,0.9,,8.061558118788525,1,2,1,,
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,MaxSAT,count,0.9,,900.250915652141,0,,,,
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,MaxSAT,count,0.9,,900.5136102091055,0,,,,
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,MaxSAT,count,0.9,,12.317872192012146,1,2,1,,
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,MaxSAT,count,0.9,,900.7802917698864,0,,,,
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,MaxSAT,count,0.9,,900.8656377031001,0,,,,
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,MaxSAT,count,0.9,,44.45751909399405,1,2,1,,
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,0.409890080802143,1,2,1,,
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,MaxSAT,count,0.9,,0.523693463066593,1,2,1,,
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,MaxSAT,count,0.9,,2.028765844879672,1,2,1,,
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,MaxSAT,count,0.9,,2.138199083972722,1,2,1,,
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,MaxSAT,count,0.9,,4.229939432116226,1,1,0,,
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,MaxSAT,count,0.9,,4.335871221963316,1,2,1,,
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,MaxSAT,count,0.9,,4.488229115027934,1,2,1,,
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,MaxSAT,count,0.9,,8.463986228220165,1,1,0,,
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,MaxSAT,count,0.9,,5.966272729914635,1,2,1,,
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,MaxSAT,count,0.9,,6.592206317000091,1,2,1,,
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,MaxSAT,count,0.9,,12.82006455003284,1,2,1,,
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,MaxSAT,count,0.9,,20.85868375003338,1,2,1,,
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,MaxSAT,count,0.9,,22.837987032951787,1,1,0,,
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,MaxSAT,count,0.9,,41.21040718094446,1,2,1,,
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,MaxSAT,count,0.9,,0.422236885875464,1,2,1,,
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,MaxSAT,count,0.9,,1.84732358600013,1,2,1,,
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,MaxSAT,count,0.9,,2.551516880979762,1,2,1,,
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,MaxSAT,count,0.9,,3.728718691971153,1,2,1,,
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,MaxSAT,count,0.9,,4.697613757103682,1,2,1,,
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,MaxSAT,count,0.9,,5.463068281998858,1,2,1,,
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,MaxSAT,count,0.9,,7.318625303916633,1,2,1,,
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,MaxSAT,count,0.9,,20.225914928829297,1,2,1,,
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,MaxSAT,count,0.9,,25.892541842069477,1,2,1,,
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,MaxSAT,count,0.9,,0.380930582992732,1,2,1,,
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,MaxSAT,count,0.9,,0.521573407109827,1,2,1,,
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,MaxSAT,count,0.9,,1.887583343079314,1,2,1,,
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT,count,0.9,,2.186580861918628,1,2,1,,
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT,count,0.9,,3.722244753036648,1,2,1,,
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,MaxSAT,count,0.9,,3.601195471128449,1,2,1,,
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,MaxSAT,count,0.9,,4.085588578833267,1,2,1,,
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,MaxSAT,count,0.9,,7.412857120158151,1,2,1,,
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,MaxSAT,count,0.9,,5.278374083107337,1,2,1,,
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,MaxSAT,count,0.9,,8.215523421065882,1,2,1,,
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,MaxSAT,count,0.9,,11.250283447094262,1,2,1,,
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,MaxSAT,count,0.9,,18.502743199001998,1,2,1,,
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,MaxSAT,count,0.9,,21.933645114069805,1,2,1,,
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,MaxSAT,count,0.9,,39.702233052114025,1,2,1,,
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,MaxSAT,count,0.9,,35.43267112993635,1,5,3,,
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,3.491218926850706,1,3,1,,
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.9,,7.227813713019714,1,3,1,,
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.9,,15.278907027794048,1,3,1,,
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.9,,24.99790632701479,1,3,1,,
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.9,,52.71765959402546,1,3,1,,
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,MaxSAT,count,0.9,,33.194877412868664,1,3,1,,
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.9,,72.94686999800615,1,3,1,,
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,MaxSAT,count,0.9,,148.9060384419281,1,3,1,,
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,MaxSAT,count,0.9,,65.06595822004601,1,3,1,,
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,MaxSAT,count,0.9,,135.92677543195896,1,3,1,,
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,MaxSAT,count,0.9,,268.40337042696774,1,3,1,,
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT,count,0.9,,901.062415436143,0,,,,
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT,count,0.9,,901.6369794460479,0,,,,
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,MaxSAT,count,0.9,,919.3956880629994,0,,,,
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,MaxSAT,count,0.9,,5.218914407072589,1,4,2,,
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,MaxSAT,count,0.9,,9.111243018181995,1,4,2,,
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,MaxSAT,count,0.9,,900.2399200389627,0,,,,
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,MaxSAT,count,0.9,,185.251437114086,1,4,2,,
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,MaxSAT,count,0.9,,3.923164127860218,1,2,1,,
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,MaxSAT,count,0.9,,900.3289649030194,0,,,,
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,MaxSAT,count,0.9,,653.2531988900155,1,4,2,,
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,MaxSAT,count,0.9,,8.264890290098265,1,2,1,,
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,MaxSAT,count,0.9,,900.2784119991119,0,,,,
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,MaxSAT,count,0.9,,900.5591979620511,0,,,,
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,MaxSAT,count,0.9,,11.582074627047405,1,2,1,,
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,MaxSAT,count,0.9,,900.8866579171736,0,,,,
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,MaxSAT,count,0.9,,900.9966059890576,0,,,,
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,MaxSAT,count,0.9,,43.29899432999082,1,2,1,,
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,MaxSAT,count,0.9,,1.476357027189806,1,3,2,,
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,MaxSAT,count,0.9,,2.223453817190602,1,3,2,,
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,MaxSAT,count,0.9,,7.169401920866221,1,3,2,,
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,MaxSAT,count,0.9,,2.230783422011882,1,2,1,,
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,MaxSAT,count,0.9,,16.283095449907705,1,3,2,,
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,MaxSAT,count,0.9,,4.710912510054186,1,2,1,,
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,MaxSAT,count,0.9,,8.04718407895416,1,2,1,,
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,MaxSAT,count,0.9,,22.253826705040414,1,3,2,,
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,MaxSAT,count,0.9,,6.696507187094539,1,2,1,,
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,MaxSAT,count,0.9,,12.248479853849858,1,2,1,,
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,MaxSAT,count,0.9,,87.10064689302817,1,3,2,,
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,MaxSAT,count,0.9,,23.99779217597097,1,2,1,,
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,MaxSAT,count,0.9,,38.43783382582478,1,2,1,,
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.9,,4.347745395964012,1,4,2,,
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.9,,11.469733153935522,1,4,2,,
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.9,,24.002316609956324,1,4,2,,
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.9,,0.327123371884227,1,1,0,,
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.9,,71.48615229292773,1,4,2,,
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.9,,0.822308965027332,1,1,0,,
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.9,,54.63034842396155,1,3,2,,
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.9,,301.4113166499883,1,4,2,,
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.9,,478.628576321993,1,4,2,,
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.9,,135.48502101679333,1,3,2,,
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.9,,750.8792222661432,1,4,2,,
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.9,,529.2635905018542,1,3,1,,
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.9,,900.9107143040746,0,,,,
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.9,,901.505919626914,0,,,,
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.9,,907.3231964909936,0,,,,
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,MaxSAT,count,0.9,,17.381041455082595,1,5,3,,
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,MaxSAT,count,0.9,,9.230315260821953,1,4,3,,
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,MaxSAT,count,0.9,,16.308956786990166,1,4,3,,
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,MaxSAT,count,0.9,,900.1711013859604,0,,,,
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,MaxSAT,count,0.9,,900.2548056598753,0,,,,
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,MaxSAT,count,0.9,,4.104365474078804,1,2,1,,
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,MaxSAT,count,0.9,,900.2989781349897,0,,,,
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,MaxSAT,count,0.9,,900.3890671881381,0,,,,
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,MaxSAT,count,0.9,,8.401572123169899,1,2,1,,
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,MaxSAT,count,0.9,,900.264478335157,0,,,,
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,MaxSAT,count,0.9,,900.6167482349556,0,,,,
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,MaxSAT,count,0.9,,13.701562677975744,1,2,1,,
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,MaxSAT,count,0.9,,900.7917751409113,0,,,,
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,MaxSAT,count,0.9,,900.9921699801926,0,,,,
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,MaxSAT,count,0.9,,40.91754792793654,1,2,1,,
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,MaxSAT,count,0.9,,44.19193036900833,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,MaxSAT,count,0.9,,0.312982695875689,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,MaxSAT,count,0.9,,1.75492211105302,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,MaxSAT,count,0.9,,900.1310800868087,0,,,,
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,MaxSAT,count,0.9,,4.895332813030109,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,MaxSAT,count,0.9,,900.2586819489952,0,,,,
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,MaxSAT,count,0.9,,7.605138340964913,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,MaxSAT,count,0.9,,900.4758336059749,0,,,,
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,MaxSAT,count,0.9,,25.362371257971972,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,MaxSAT,count,0.9,,1.234337214147672,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,MaxSAT,count,0.9,,2.334220859920606,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,MaxSAT,count,0.9,,3.388037360971794,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,MaxSAT,count,0.9,,11.85648751212284,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,MaxSAT,count,0.9,,41.55335916206241,1,5,3,,
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,MaxSAT,count,0.9,,0.636887022992596,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,MaxSAT,count,0.9,,900.1228306340054,0,,,,
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,MaxSAT,count,0.9,,3.018540704157204,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,MaxSAT,count,0.9,,900.2357717189007,0,,,,
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,MaxSAT,count,0.9,,5.529572759987786,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,MaxSAT,count,0.9,,900.2707898148801,0,,,,
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,MaxSAT,count,0.9,,8.512727823108435,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,MaxSAT,count,0.9,,900.8947543359827,0,,,,
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,MaxSAT,count,0.9,,29.08994175097905,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,MaxSAT,count,0.9,,49.67709478409961,1,2,1,,
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,MaxSAT,count,0.9,,6.795214548939839,1,4,2,,
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,MaxSAT,count,0.9,,2.680625298060477,1,3,2,,
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,MaxSAT,count,0.9,,0.977158060064539,1,2,1,,
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,MaxSAT,count,0.9,,768.6236865881365,1,5,3,,
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,MaxSAT,count,0.9,,51.5599298409652,1,4,2,,
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,MaxSAT,count,0.9,,4.177672195015475,1,1,0,,
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,MaxSAT,count,0.9,,900.2990485031623,0,,,,
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,MaxSAT,count,0.9,,272.63747837999836,1,4,2,,
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,MaxSAT,count,0.9,,8.357457185164094,1,2,1,,
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,MaxSAT,count,0.9,,900.2391998597886,0,,,,
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,MaxSAT,count,0.9,,900.4941911329515,0,,,,
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,MaxSAT,count,0.9,,11.831812225980684,1,2,1,,
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,MaxSAT,count,0.9,,901.3106283829547,0,,,,
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,MaxSAT,count,0.9,,902.3258371120319,0,,,,
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,MaxSAT,count,0.9,,40.963192420080304,1,1,0,,
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,MaxSAT,count,0.9,,0.416183622088283,1,2,1,,
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,MaxSAT,count,0.9,,0.530626494903117,1,2,1,,
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,MaxSAT,count,0.9,,2.015483675990254,1,2,1,,
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,MaxSAT,count,0.9,,2.370514101115986,1,2,1,,
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,MaxSAT,count,0.9,,4.09335585590452,1,2,1,,
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,MaxSAT,count,0.9,,3.912564045982436,1,2,1,,
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,MaxSAT,count,0.9,,4.230088626034558,1,2,1,,
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,MaxSAT,count,0.9,,7.859912574058399,1,2,1,,
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,MaxSAT,count,0.9,,6.158220011973754,1,2,1,,
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,MaxSAT,count,0.9,,6.570834021084011,1,2,1,,
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,MaxSAT,count,0.9,,12.113941790070385,1,2,1,,
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,MaxSAT,count,0.9,,19.591284916969016,1,2,1,,
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,MaxSAT,count,0.9,,22.15141805796884,1,2,1,,
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,MaxSAT,count,0.9,,36.43644010880963,1,2,1,,
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,MaxSAT,count,0.9,,0.406917938962579,1,2,1,,
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,MaxSAT,count,0.9,,1.960573931224644,1,2,1,,
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,MaxSAT,count,0.9,,2.582196386065334,1,2,1,,
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,MaxSAT,count,0.9,,3.580666164169088,1,2,1,,
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,MaxSAT,count,0.9,,4.900824578013271,1,2,1,,
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,MaxSAT,count,0.9,,5.354908985085785,1,2,1,,
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,MaxSAT,count,0.9,,7.225326466141269,1,2,1,,
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,MaxSAT,count,0.9,,19.12060154718347,1,2,1,,
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,MaxSAT,count,0.9,,24.745109960902482,1,2,1,,
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,MaxSAT,count,0.9,,0.409062423976138,1,2,1,,
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,MaxSAT,count,0.9,,0.534220024012029,1,2,1,,
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,MaxSAT,count,0.9,,2.019000393105671,1,2,1,,
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT,count,0.9,,2.225869323126972,1,2,1,,
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT,count,0.9,,4.014156894991174,1,2,1,,
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,MaxSAT,count,0.9,,3.907280779909342,1,2,1,,
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,MaxSAT,count,0.9,,4.383513350971043,1,2,1,,
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,MaxSAT,count,0.9,,8.200448666932061,1,2,1,,
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,MaxSAT,count,0.9,,5.735003048786893,1,2,1,,
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,MaxSAT,count,0.9,,6.852388399885967,1,2,1,,
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,MaxSAT,count,0.9,,11.732701024971902,1,2,1,,
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,MaxSAT,count,0.9,,19.92619042098522,1,2,1,,
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,MaxSAT,count,0.9,,22.915846480056643,1,2,1,,
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,MaxSAT,count,0.9,,40.27360419090838,1,2,1,,
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.9,,1.613067906117067,1,3,1,,
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.9,,3.557937443023548,1,3,1,,
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.9,,7.471241740975529,1,3,1,,
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.9,,10.397834322880954,1,3,1,,
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.9,,0.619102579075843,1,1,0,,
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.9,,35.848889095010236,1,3,1,,
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.9,,17.952235558070242,1,3,1,,
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.9,,37.82334163598716,1,3,1,,
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.9,,74.62606184300967,1,3,1,,
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.9,,37.64073649398051,1,3,1,,
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.9,,55.20532036013902,1,3,1,,
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.9,,113.3763508698903,1,3,1,,
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.9,,399.3651189720258,1,3,1,,
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.9,,204.44342100108042,1,3,1,,
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.9,,396.2052671702113,1,3,1,,
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,MaxSAT,count,0.9,,4.627740309108049,1,4,2,,
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,MaxSAT,count,0.9,,7.665681622922421,1,4,2,,
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,MaxSAT,count,0.9,,298.831081029959,1,4,2,,
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,MaxSAT,count,0.9,,115.03549675201066,1,4,2,,
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,MaxSAT,count,0.9,,4.273643905064091,1,2,1,,
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,MaxSAT,count,0.9,,568.2830559869763,1,4,2,,
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,MaxSAT,count,0.9,,240.17856539599597,1,4,2,,
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,MaxSAT,count,0.9,,8.277653326978907,1,2,1,,
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,MaxSAT,count,0.9,,900.3222471170593,0,,,,
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,MaxSAT,count,0.9,,780.7777152771596,1,4,2,,
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,MaxSAT,count,0.9,,12.53453516610898,1,2,1,,
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,MaxSAT,count,0.9,,900.6008183869999,0,,,,
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,MaxSAT,count,0.9,,900.7573829379398,0,,,,
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,MaxSAT,count,0.9,,42.054171302122995,1,2,1,,
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,MaxSAT,count,0.95,,4.279764003120363,1,4,3,,
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,MaxSAT,count,0.95,,38.6135973399505,1,6,4,,
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,MaxSAT,count,0.95,,900.2376023058314,0,,,,
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,MaxSAT,count,0.95,,9.699916758108884,1,3,2,,
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,MaxSAT,count,0.95,,900.4269553071354,0,,,,
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,MaxSAT,count,0.95,,4.536079856101424,1,2,1,,
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,MaxSAT,count,0.95,,53.04093907098286,1,3,2,,
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,MaxSAT,count,0.95,,905.7052966109477,0,,,,
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,MaxSAT,count,0.95,,6.48695213184692,1,2,1,,
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,MaxSAT,count,0.95,,89.8435634591151,1,3,2,,
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,MaxSAT,count,0.95,,944.06809693994,0,,,,
./all_traces/misclass-5/abscence/0011.trace,abscence,G(!(x0)),misclass-5,0.05,518,21,497,MaxSAT,count,0.95,,20.826556726126,1,2,1,,
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,MaxSAT,count,0.95,,37.9312780671753,1,2,1,,
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,900.0696761419531,0,,,,
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,900.1794176178519,0,,,,
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,900.2310616991017,0,,,,
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,MaxSAT,count,0.95,,900.2223612938542,0,,,,
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,MaxSAT,count,0.95,,900.4483683591242,0,,,,
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.95,,900.7900268619416,0,,,,
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.95,,900.3373686589766,0,,,,
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.95,,900.591112944996,0,,,,
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,MaxSAT,count,0.95,,900.9115555312019,0,,,,
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,MaxSAT,count,0.95,,900.525071030017,0,,,,
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,MaxSAT,count,0.95,,901.5464557411615,0,,,,
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,MaxSAT,count,0.95,,900.646584636066,0,,,,
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,MaxSAT,count,0.95,,900.8175189399626,0,,,,
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,MaxSAT,count,0.95,,901.5721256870311,0,,,,
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,MaxSAT,count,0.95,,902.5551290649455,0,,,,
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,900.1097567100078,0,,,,
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,MaxSAT,count,0.95,,23.606277009937912,1,5,3,,
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,MaxSAT,count,0.95,,42.98025311389937,1,5,3,,
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,MaxSAT,count,0.95,,900.1741279808339,0,,,,
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,MaxSAT,count,0.95,,900.2506325521972,0,,,,
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,MaxSAT,count,0.95,,4.312213659984991,1,2,1,,
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,MaxSAT,count,0.95,,900.3276803609915,0,,,,
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,MaxSAT,count,0.95,,900.436861331109,0,,,,
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,MaxSAT,count,0.95,,900.6117218579166,0,,,,
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,MaxSAT,count,0.95,,900.2989816619083,0,,,,
./all_traces/misclass-5/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,198,43,155,MaxSAT,count,0.95,,900.5728863158729,0,,,,
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,MaxSAT,count,0.95,,12.669036821927875,1,2,1,,
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,MaxSAT,count,0.95,,902.2379201999865,0,,,,
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,MaxSAT,count,0.95,,901.2159184548073,0,,,,
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,MaxSAT,count,0.95,,901.3971939398907,0,,,,
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,MaxSAT,count,0.95,,44.22260722098872,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,MaxSAT,count,0.95,,3.020775970071554,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,MaxSAT,count,0.95,,900.1443404799793,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,MaxSAT,count,0.95,,900.1759504100773,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,MaxSAT,count,0.95,,5.132457971805707,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,MaxSAT,count,0.95,,900.2414890180808,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,MaxSAT,count,0.95,,7.134334365837276,1,1,0,,
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,MaxSAT,count,0.95,,900.5414052801207,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,502,475,27,MaxSAT,count,0.95,,900.7997893958818,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,MaxSAT,count,0.95,,1.114765031030402,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,MaxSAT,count,0.95,,2.127630921080708,1,1,0,,
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,MaxSAT,count,0.95,,571.8056194670498,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,MaxSAT,count,0.95,,12.316577170975506,1,1,0,,
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,MaxSAT,count,0.95,,213.8358589238487,1,6,3,,
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,MaxSAT,count,0.95,,6.997213969007134,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,MaxSAT,count,0.95,,900.1650953569915,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,MaxSAT,count,0.95,,2.955486913211644,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,MaxSAT,count,0.95,,900.2407094880473,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,MaxSAT,count,0.95,,5.753575163893402,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,MaxSAT,count,0.95,,900.2910004970618,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,MaxSAT,count,0.95,,8.517635707976297,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,MaxSAT,count,0.95,,900.7426061779261,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,506,27,479,MaxSAT,count,0.95,,29.05430081905797,1,2,1,,
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,MaxSAT,count,0.95,,58.45629491796717,1,2,1,,
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,900.0663158129901,0,,,,
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,MaxSAT,count,0.95,,7.475829587085173,1,4,2,,
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,MaxSAT,count,0.95,,347.70016474393196,1,6,3,,
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,MaxSAT,count,0.95,,900.4789614258333,0,,,,
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,MaxSAT,count,0.95,,900.2905973598827,0,,,,
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,MaxSAT,count,0.95,,4.246303339954466,1,2,1,,
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,MaxSAT,count,0.95,,900.2851221789606,0,,,,
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,MaxSAT,count,0.95,,900.3596489150077,0,,,,
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,MaxSAT,count,0.95,,916.0335312439129,0,,,,
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,MaxSAT,count,0.95,,900.2462977550458,0,,,,
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,MaxSAT,count,0.95,,900.4987224498764,0,,,,
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,MaxSAT,count,0.95,,12.568281167186797,1,2,1,,
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,MaxSAT,count,0.95,,900.7516470630653,0,,,,
./all_traces/misclass-5/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,607,518,89,MaxSAT,count,0.95,,900.8505293719936,0,,,,
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,MaxSAT,count,0.95,,40.07708527613431,1,2,1,,
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,11.131431892048568,1,5,3,,
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,MaxSAT,count,0.95,,6.241559592075646,1,4,2,,
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,MaxSAT,count,0.95,,929.007149833953,0,,,,
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,MaxSAT,count,0.95,,2.372480032965541,1,2,1,,
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,MaxSAT,count,0.95,,4.138693251879886,1,1,0,,
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,MaxSAT,count,0.95,,900.3485239259899,0,,,,
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,MaxSAT,count,0.95,,4.361828253837302,1,2,1,,
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,MaxSAT,count,0.95,,7.953532776096836,1,1,0,,
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,MaxSAT,count,0.95,,951.1683228211477,0,,,,
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,MaxSAT,count,0.95,,6.619929552078247,1,2,1,,
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,MaxSAT,count,0.95,,12.077696808148175,1,2,1,,
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,MaxSAT,count,0.95,,905.8819868639112,0,,,,
./all_traces/misclass-5/existence/0027.trace,existence,F(x0),misclass-5,0.05,520,494,26,MaxSAT,count,0.95,,926.5388143858872,0,,,,
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,MaxSAT,count,0.95,,39.632920561823994,1,2,1,,
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,MaxSAT,count,0.95,,0.442588423145935,1,2,1,,
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,MaxSAT,count,0.95,,2.02254000492394,1,2,1,,
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,MaxSAT,count,0.95,,2.459854544140398,1,2,1,,
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,MaxSAT,count,0.95,,900.2233247510158,0,,,,
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,MaxSAT,count,0.95,,4.864434594055638,1,2,1,,
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,MaxSAT,count,0.95,,900.2620849721134,0,,,,
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,MaxSAT,count,0.95,,7.261672951979563,1,2,1,,
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,MaxSAT,count,0.95,,900.5688466180582,0,,,,
./all_traces/misclass-5/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,505,28,477,MaxSAT,count,0.95,,901.0777208250947,0,,,,
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,MaxSAT,count,0.95,,45.50149488798343,1,6,3,,
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,MaxSAT,count,0.95,,2.145062630996108,1,3,2,,
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,MaxSAT,count,0.95,,900.2610843239818,0,,,,
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT,count,0.95,,2.007052907021716,1,2,1,,
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,MaxSAT,count,0.95,,3.711306300014258,1,2,1,,
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,MaxSAT,count,0.95,,900.5056050091516,0,,,,
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,MaxSAT,count,0.95,,3.960863572079688,1,2,1,,
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,MaxSAT,count,0.95,,7.261512768920511,1,2,1,,
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,MaxSAT,count,0.95,,900.4228719670791,0,,,,
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,MaxSAT,count,0.95,,6.185804517939687,1,2,1,,
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,MaxSAT,count,0.95,,10.89111667801626,1,2,1,,
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,MaxSAT,count,0.95,,900.7356559510808,0,,,,
./all_traces/misclass-5/universality/0012.trace,universality,G(x0),misclass-5,0.05,523,43,480,MaxSAT,count,0.95,,21.30939875682816,1,2,1,,
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,MaxSAT,count,0.95,,38.474345927126706,1,2,1,,
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,MaxSAT,count,0.95,,233.9084458190482,1,6,4,,
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,900.171476844931,0,,,,
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,MaxSAT,count,0.95,,900.1998880070169,0,,,,
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.95,,900.2500729500316,0,,,,
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.95,,900.4294152618386,0,,,,
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,MaxSAT,count,0.95,,900.7258914320264,0,,,,
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,MaxSAT,count,0.95,,900.303722504992,0,,,,
./all_traces/misclass-5/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,110,90,MaxSAT,count,0.95,,900.5958850039169,0,,,,
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,MaxSAT,count,0.95,,901.3244212479331,0,,,,
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,MaxSAT,count,0.95,,900.4970970610157,0,,,,
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,MaxSAT,count,0.95,,901.0117981550284,0,,,,
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,MaxSAT,count,0.95,,901.4190028649755,0,,,,
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT,count,0.95,,900.9213129570708,0,,,,
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,MaxSAT,count,0.95,,901.7707467849832,0,,,,
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,MaxSAT,count,0.95,,902.5231683589518,0,,,,
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,MaxSAT,count,0.95,,900.0772570660338,0,,,,
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,MaxSAT,count,0.95,,900.10944372206,0,,,,
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,MaxSAT,count,0.95,,900.2445859860162,0,,,,
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,MaxSAT,count,0.95,,900.3099670270458,0,,,,
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,MaxSAT,count,0.95,,3.968112753005698,1,2,1,,
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,MaxSAT,count,0.95,,900.3241643060464,0,,,,
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,MaxSAT,count,0.95,,900.5612318720669,0,,,,
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,MaxSAT,count,0.95,,434.57400596514344,1,4,3,,
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,MaxSAT,count,0.95,,900.2910802881233,0,,,,
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,MaxSAT,count,0.95,,900.5792518120725,0,,,,
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,MaxSAT,count,0.95,,11.449196968926117,1,2,1,,
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,MaxSAT,count,0.95,,900.860207012156,0,,,,
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,MaxSAT,count,0.95,,901.0848029418848,0,,,,
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,MaxSAT,count,0.95,,903.1280913120136,0,,,,
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,MaxSAT,count,0.95,,1.49676588899456,1,3,2,,
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,MaxSAT,count,0.95,,2.279410487040878,1,3,2,,
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,MaxSAT,count,0.95,,7.529051128076389,1,3,2,,
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,MaxSAT,count,0.95,,9.808365979930386,1,3,2,,
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,MaxSAT,count,0.95,,15.023846765980124,1,3,2,,
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,MaxSAT,count,0.95,,18.90983014414087,1,3,2,,
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,MaxSAT,count,0.95,,8.081830837996677,1,2,1,,
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,MaxSAT,count,0.95,,23.452593454159796,1,3,2,,
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,MaxSAT,count,0.95,,6.813405838795006,1,2,1,,
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,MaxSAT,count,0.95,,12.092244315193966,1,2,1,,
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,MaxSAT,count,0.95,,82.84102416597307,1,3,2,,
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,MaxSAT,count,0.95,,22.313373711891472,1,2,1,,
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,MaxSAT,count,0.95,,41.61023207590915,1,2,1,,
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.95,,4.48983600595966,1,4,2,,
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.95,,11.968408454908058,1,4,2,,
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,MaxSAT,count,0.95,,23.847685491200536,1,4,2,,
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.95,,55.473876409931115,1,4,2,,
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.95,,73.17357652494684,1,4,2,,
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,MaxSAT,count,0.95,,156.82391067710705,1,4,2,,
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.95,,222.40136936400086,1,4,2,,
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.95,,307.5055052728858,1,4,2,,
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,MaxSAT,count,0.95,,472.47093731304636,1,4,2,,
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.95,,344.2533581899479,1,4,2,,
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.95,,754.973910544999,1,4,2,,
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,MaxSAT,count,0.95,,793.9398051800672,1,4,2,,
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.95,,902.2937440529931,0,,,,
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.95,,905.5899831850547,0,,,,
./all_traces/perfect/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,MaxSAT,count,0.95,,907.3944625139702,0,,,,
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,MaxSAT,count,0.95,,17.879555749008432,1,5,3,,
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,MaxSAT,count,0.95,,21.928038844140247,1,5,4,,
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,MaxSAT,count,0.95,,47.93620472983457,1,5,3,,
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,MaxSAT,count,0.95,,900.1812308509834,0,,,,
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,MaxSAT,count,0.95,,900.2854994980153,0,,,,
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,MaxSAT,count,0.95,,4.235400863923132,1,2,1,,
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,MaxSAT,count,0.95,,900.3027735417709,0,,,,
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,MaxSAT,count,0.95,,900.4262090849224,0,,,,
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,MaxSAT,count,0.95,,8.425969752948731,1,2,1,,
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,MaxSAT,count,0.95,,900.2574141558725,0,,,,
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,MaxSAT,count,0.95,,900.5835815318859,0,,,,
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,MaxSAT,count,0.95,,12.652187136001883,1,2,1,,
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,MaxSAT,count,0.95,,900.8029161600862,0,,,,
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,MaxSAT,count,0.95,,900.9311770820059,0,,,,
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,MaxSAT,count,0.95,,40.997245182981715,1,2,1,,
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,MaxSAT,count,0.95,,44.321328182006255,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,MaxSAT,count,0.95,,2.58916517905891,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,MaxSAT,count,0.95,,109.98097036592662,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,MaxSAT,count,0.95,,900.1752221230417,0,,,,
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,MaxSAT,count,0.95,,5.191970785148442,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,MaxSAT,count,0.95,,900.2663307709154,0,,,,
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,MaxSAT,count,0.95,,7.647869423031807,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,MaxSAT,count,0.95,,900.5112216419075,0,,,,
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,502,500,2,MaxSAT,count,0.95,,24.455409615067765,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,MaxSAT,count,0.95,,1.278355150017887,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,MaxSAT,count,0.95,,2.374639092944562,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,MaxSAT,count,0.95,,3.682943396037444,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,MaxSAT,count,0.95,,11.207772474968806,1,1,0,,
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,MaxSAT,count,0.95,,41.227334255119786,1,5,3,,
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,MaxSAT,count,0.95,,0.69316992489621,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,MaxSAT,count,0.95,,900.1401440990156,0,,,,
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,MaxSAT,count,0.95,,2.867385155986994,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,MaxSAT,count,0.95,,900.2653161589988,0,,,,
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,MaxSAT,count,0.95,,5.371068487176672,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,MaxSAT,count,0.95,,900.2919167089276,0,,,,
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,MaxSAT,count,0.95,,8.732530768029392,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,MaxSAT,count,0.95,,900.8222772108857,0,,,,
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,MaxSAT,count,0.95,,28.036000680178404,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,MaxSAT,count,0.95,,51.841014026897035,1,2,1,,
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,MaxSAT,count,0.95,,12.50749709410593,1,5,3,,
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,MaxSAT,count,0.95,,22.34620844409801,1,5,3,,
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,MaxSAT,count,0.95,,13.143433677963912,1,4,2,,
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,MaxSAT,count,0.95,,486.95906773000024,1,5,3,,
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,MaxSAT,count,0.95,,50.07770593510941,1,4,2,,
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,MaxSAT,count,0.95,,4.12125240592286,1,1,0,,
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,MaxSAT,count,0.95,,900.2781854609494,0,,,,
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,MaxSAT,count,0.95,,219.87492933892648,1,4,2,,
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,MaxSAT,count,0.95,,7.906668828101829,1,2,1,,
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,MaxSAT,count,0.95,,900.3101533029695,0,,,,
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,MaxSAT,count,0.95,,900.501180822961,0,,,,
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,MaxSAT,count,0.95,,13.933747746050358,1,2,1,,
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,MaxSAT,count,0.95,,900.5560624999925,0,,,,
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,MaxSAT,count,0.95,,900.7298105650116,0,,,,
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,MaxSAT,count,0.95,,39.69228139007464,1,1,0,,
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,MaxSAT,count,0.95,,0.405117806047201,1,2,1,,
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,MaxSAT,count,0.95,,0.523816611152142,1,2,1,,
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,MaxSAT,count,0.95,,2.003892016131431,1,2,1,,
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,MaxSAT,count,0.95,,2.306031679967418,1,2,1,,
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,MaxSAT,count,0.95,,3.949782622978091,1,2,1,,
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,MaxSAT,count,0.95,,4.237803193973378,1,2,1,,
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,MaxSAT,count,0.95,,4.35946509288624,1,2,1,,
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,MaxSAT,count,0.95,,7.842031244188547,1,2,1,,
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,MaxSAT,count,0.95,,6.258882705820724,1,2,1,,
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,MaxSAT,count,0.95,,7.175412890035659,1,2,1,,
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,MaxSAT,count,0.95,,12.080212706932798,1,2,1,,
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,MaxSAT,count,0.95,,19.643364168936387,1,2,1,,
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,MaxSAT,count,0.95,,22.837441741023213,1,2,1,,
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,MaxSAT,count,0.95,,36.48173250886612,1,2,1,,
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,MaxSAT,count,0.95,,50.185085519216955,1,6,2,,
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,MaxSAT,count,0.95,,1.965405279072002,1,2,1,,
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,MaxSAT,count,0.95,,2.542994430055842,1,2,1,,
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,MaxSAT,count,0.95,,3.636753853876144,1,2,1,,
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,MaxSAT,count,0.95,,5.167891960823908,1,2,1,,
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,MaxSAT,count,0.95,,5.646284474991262,1,2,1,,
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,MaxSAT,count,0.95,,7.156784457154572,1,2,1,,
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,MaxSAT,count,0.95,,19.64616043586284,1,2,1,,
./all_traces/perfect/existence/0037.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,505,5,500,MaxSAT,count,0.95,,24.58129289606586,1,2,1,,
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,MaxSAT,count,0.95,,0.431169038871303,1,2,1,,
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,MaxSAT,count,0.95,,0.562225150875747,1,2,1,,
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,MaxSAT,count,0.95,,1.884978478075936,1,2,1,,
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT,count,0.95,,2.150822913972661,1,2,1,,
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,MaxSAT,count,0.95,,4.051480011083186,1,2,1,,
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,MaxSAT,count,0.95,,3.891458129044622,1,2,1,,
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,MaxSAT,count,0.95,,4.423379997955635,1,2,1,,
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,MaxSAT,count,0.95,,7.341896340018138,1,2,1,,
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,MaxSAT,count,0.95,,5.683609802043065,1,2,1,,
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,MaxSAT,count,0.95,,6.879968774970621,1,2,1,,
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,MaxSAT,count,0.95,,12.30654464615509,1,2,1,,
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,MaxSAT,count,0.95,,19.08569437614642,1,2,1,,
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,MaxSAT,count,0.95,,22.164582337019965,1,2,1,,
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,MaxSAT,count,0.95,,39.91736731585115,1,2,1,,
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.95,,10.552184257889166,1,5,3,,
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.95,,3.680572454817593,1,3,1,,
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,MaxSAT,count,0.95,,8.013556736987084,1,3,1,,
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.95,,10.246377795934677,1,3,1,,
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.95,,17.396461953874677,1,3,1,,
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,MaxSAT,count,0.95,,36.44717681594193,1,3,1,,
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.95,,17.804114643018693,1,3,1,,
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.95,,34.578033125028014,1,3,1,,
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,MaxSAT,count,0.95,,70.33521336410195,1,3,1,,
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.95,,35.76445929193869,1,3,1,,
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.95,,56.987918589962646,1,3,1,,
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,MaxSAT,count,0.95,,116.44769070507027,1,3,1,,
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.95,,390.16670281416737,1,3,1,,
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.95,,189.97690529515967,1,3,1,,
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,MaxSAT,count,0.95,,402.5238857981749,1,3,1,,
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,MaxSAT,count,0.95,,4.675040324917063,1,4,2,,
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,MaxSAT,count,0.95,,7.226844563847408,1,4,2,,
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,MaxSAT,count,0.95,,395.12408701796085,1,5,3,,
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,MaxSAT,count,0.95,,112.41902448283508,1,4,2,,
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,MaxSAT,count,0.95,,4.261308874934912,1,2,1,,
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,MaxSAT,count,0.95,,514.3273419700563,1,4,2,,
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,MaxSAT,count,0.95,,204.61719653801993,1,4,2,,
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,MaxSAT,count,0.95,,8.2827815329656,1,2,1,,
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,MaxSAT,count,0.95,,900.2125338411424,0,,,,
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,MaxSAT,count,0.95,,968.6957197010051,0,,,,
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,MaxSAT,count,0.95,,12.77801048499532,1,2,1,,
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,MaxSAT,count,0.95,,900.6549504490104,0,,,,
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,MaxSAT,count,0.95,,901.7491196969058,0,,,,
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,MaxSAT,count,0.95,,40.6092903080862,1,2,1,,
./all_traces/misclass-5/abscence/0000.trace,abscence,G(!(x0)),misclass-5,0.05,20,11,9,SAT,,,,4.450484861154109,1,4,3,,
./all_traces/misclass-5/abscence/0001.trace,abscence,G(!(x0)),misclass-5,0.05,12,1,11,SAT,,,,47.38734605582431,1,6,3,,
./all_traces/misclass-5/abscence/0002.trace,abscence,G(!(x0)),misclass-5,0.05,100,47,53,SAT,,,,900.7731376700103,0,,,,
./all_traces/misclass-5/abscence/0003.trace,abscence,G(!(x0)),misclass-5,0.05,53,5,48,SAT,,,,900.3406329411082,0,,,,
./all_traces/misclass-5/abscence/0004.trace,abscence,G(!(x0)),misclass-5,0.05,200,106,94,SAT,,,,900.713562410092,0,,,,
./all_traces/misclass-5/abscence/0005.trace,abscence,G(!(x0)),misclass-5,0.05,106,5,101,SAT,,,,900.8381239150185,0,,,,
./all_traces/misclass-5/abscence/0006.trace,abscence,G(!(x0)),misclass-5,0.05,102,7,95,SAT,,,,934.0805383841506,0,,,,
./all_traces/misclass-5/abscence/0007.trace,abscence,G(!(x0)),misclass-5,0.05,300,135,165,SAT,,,,901.0501625239849,0,,,,
./all_traces/misclass-5/abscence/0008.trace,abscence,G(!(x0)),misclass-5,0.05,157,0,157,SAT,,,,6.711985867936164,1,2,1,,
./all_traces/misclass-5/abscence/0009.trace,abscence,G(!(x0)),misclass-5,0.05,152,9,143,SAT,,,,900,0,,,,
./all_traces/misclass-5/abscence/0010.trace,abscence,G(!(x0)),misclass-5,0.05,1000,488,512,SAT,,,,902.4062515299302,0,,,,
./all_traces/misclass-5/abscence/0012.trace,abscence,G(!(x0)),misclass-5,0.05,502,25,477,SAT,,,,900,0,,,,
./all_traces/misclass-5/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,SAT,,,,244.88006207579747,1,7,4,,
./all_traces/misclass-5/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,SAT,,,,900.1172035930213,0,,,,
./all_traces/misclass-5/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,20,9,11,SAT,,,,900.2353302361444,0,,,,
./all_traces/misclass-5/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,45,55,SAT,,,,900.5297240689397,0,,,,
./all_traces/misclass-5/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,53,47,SAT,,,,900.7241150250193,0,,,,
./all_traces/misclass-5/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,100,49,51,SAT,,,,981.7863661490846,0,,,,
./all_traces/misclass-5/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,SAT,,,,900.7197877489962,0,,,,
./all_traces/misclass-5/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,110,90,SAT,,,,901.2497644901741,0,,,,
./all_traces/misclass-5/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,200,98,102,SAT,,,,901.4649741870817,0,,,,
./all_traces/misclass-5/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,143,157,SAT,,,,901.0345177438576,0,,,,
./all_traces/misclass-5/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,165,135,SAT,,,,901.3279191148467,0,,,,
./all_traces/misclass-5/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,300,147,153,SAT,,,,935.8925807250198,0,,,,
./all_traces/misclass-5/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,486,514,SAT,,,,902.3884879550897,0,,,,
./all_traces/misclass-5/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,514,486,SAT,,,,965.2492457600312,0,,,,
./all_traces/misclass-5/abscence/0027.trace,abscence,"->(F(x1),U(!(x0),x1))",misclass-5,0.05,1000,540,460,SAT,,,,900,0,,,,
./all_traces/misclass-5/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,20,9,11,SAT,,,,272.6101221961435,1,7,4,,
./all_traces/misclass-5/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,14,3,11,SAT,,,,18.31511870608665,1,5,3,,
./all_traces/misclass-5/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,12,1,11,SAT,,,,38.28629312198609,1,5,3,,
./all_traces/misclass-5/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,100,47,53,SAT,,,,900.3431998768356,0,,,,
./all_traces/misclass-5/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,63,10,53,SAT,,,,900.4307732321322,0,,,,
./all_traces/misclass-5/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,52,2,50,SAT,,,,900.6058088259306,0,,,,
./all_traces/misclass-5/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,200,96,104,SAT,,,,900.733616204001,0,,,,
./all_traces/misclass-5/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,129,23,106,SAT,,,,900.9367937601637,0,,,,
./all_traces/misclass-5/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,103,8,95,SAT,,,,924.0952004049905,0,,,,
./all_traces/misclass-5/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,300,143,157,SAT,,,,901.1040202081203,0,,,,
./all_traces/misclass-5/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,155,4,151,SAT,,,,901.1085087170359,0,,,,
./all_traces/misclass-5/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,1000,506,494,SAT,,,,902.2989035169594,0,,,,
./all_traces/misclass-5/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,640,134,506,SAT,,,,973.6336887369398,0,,,,
./all_traces/misclass-5/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,505,30,475,SAT,,,,945.9074377680663,0,,,,
./all_traces/misclass-5/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",misclass-5,0.05,512,15,497,SAT,,,,954.8808151001577,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,12,9,3,SAT,,,,2.413217442110181,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,65,53,12,SAT,,,,900.224283962045,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,123,94,29,SAT,,,,900.4496368370019,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,102,97,5,SAT,,,,900.7751840818673,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,193,159,34,SAT,,,,900.747075577965,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,152,145,7,SAT,,,,930.5578964690212,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",misclass-5,0.05,630,483,147,SAT,,,,901.594201900065,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,52,50,2,SAT,,,,897.4819144350477,1,7,4,,
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,102,97,5,SAT,,,,900.5837740388233,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,152,143,9,SAT,,,,900.5919524480123,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",misclass-5,0.05,502,477,25,SAT,,,,901.1645933790132,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,20,11,9,SAT,,,,46.181424155132845,1,6,3,,
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,12,1,11,SAT,,,,6.297299973899499,1,4,2,,
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,100,53,47,SAT,,,,900.3643807300832,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,52,2,50,SAT,,,,900.4052130798809,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,200,96,104,SAT,,,,900.7309123729356,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,103,4,99,SAT,,,,902.1302475461271,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,300,139,161,SAT,,,,904.7311219428666,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,155,8,147,SAT,,,,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,1000,546,454,SAT,,,,900,0,,,,
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",misclass-5,0.05,502,27,475,SAT,,,,900,0,,,,
./all_traces/misclass-5/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,20,9,11,SAT,,,,458.33258784608915,1,7,4,,
./all_traces/misclass-5/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,13,11,2,SAT,,,,7.10715328482911,1,4,2,,
./all_traces/misclass-5/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,12,9,3,SAT,,,,114.87442801403813,1,6,3,,
./all_traces/misclass-5/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,100,47,53,SAT,,,,900.3207039430272,0,,,,
./all_traces/misclass-5/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,63,47,16,SAT,,,,900.3663657999132,0,,,,
./all_traces/misclass-5/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,52,50,2,SAT,,,,900.5974419349805,0,,,,
./all_traces/misclass-5/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,200,108,92,SAT,,,,900.6664397520944,0,,,,
./all_traces/misclass-5/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,124,94,30,SAT,,,,900.9023032011464,0,,,,
./all_traces/misclass-5/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,102,95,7,SAT,,,,946.3742107718717,0,,,,
./all_traces/misclass-5/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,300,147,153,SAT,,,,901.0141055821441,0,,,,
./all_traces/misclass-5/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,186,159,27,SAT,,,,900,0,,,,
./all_traces/misclass-5/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,152,145,7,SAT,,,,901.1564921259416,0,,,,
./all_traces/misclass-5/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,1000,484,516,SAT,,,,902.128184183035,0,,,,
./all_traces/misclass-5/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",misclass-5,0.05,508,485,23,SAT,,,,924.3048992690165,0,,,,
./all_traces/misclass-5/existence/0015.trace,existence,F(x0),misclass-5,0.05,20,9,11,SAT,,,,10.40745014604181,1,5,3,,
./all_traces/misclass-5/existence/0016.trace,existence,F(x0),misclass-5,0.05,12,11,1,SAT,,,,6.652493102010339,1,4,2,,
./all_traces/misclass-5/existence/0017.trace,existence,F(x0),misclass-5,0.05,100,53,47,SAT,,,,900.50006354996,0,,,,
./all_traces/misclass-5/existence/0018.trace,existence,F(x0),misclass-5,0.05,54,50,4,SAT,,,,900.3794416058809,0,,,,
./all_traces/misclass-5/existence/0019.trace,existence,F(x0),misclass-5,0.05,52,52,0,SAT,,,,4.18130613095127,1,1,0,,
./all_traces/misclass-5/existence/0020.trace,existence,F(x0),misclass-5,0.05,200,108,92,SAT,,,,900.6487246090546,0,,,,
./all_traces/misclass-5/existence/0021.trace,existence,F(x0),misclass-5,0.05,104,97,7,SAT,,,,900.7872357659508,0,,,,
./all_traces/misclass-5/existence/0022.trace,existence,F(x0),misclass-5,0.05,102,97,5,SAT,,,,920.1023426991887,0,,,,
./all_traces/misclass-5/existence/0023.trace,existence,F(x0),misclass-5,0.05,300,149,151,SAT,,,,901.0034216868225,0,,,,
./all_traces/misclass-5/existence/0024.trace,existence,F(x0),misclass-5,0.05,157,149,8,SAT,,,,901.0644116359763,0,,,,
./all_traces/misclass-5/existence/0025.trace,existence,F(x0),misclass-5,0.05,153,147,6,SAT,,,,900,0,,,,
./all_traces/misclass-5/existence/0026.trace,existence,F(x0),misclass-5,0.05,1000,464,536,SAT,,,,902.1672780250665,0,,,,
./all_traces/misclass-5/existence/0028.trace,existence,F(x0),misclass-5,0.05,503,475,28,SAT,,,,900,0,,,,
./all_traces/misclass-5/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,18,9,9,SAT,,,,0.45943181309849,1,2,1,,
./all_traces/misclass-5/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,79,26,53,SAT,,,,900.2358465869911,0,,,,
./all_traces/misclass-5/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,52,0,52,SAT,,,,2.603083163034171,1,2,1,,
./all_traces/misclass-5/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,158,65,93,SAT,,,,900.592980745947,0,,,,
./all_traces/misclass-5/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,102,7,95,SAT,,,,900.639677057974,0,,,,
./all_traces/misclass-5/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,247,103,144,SAT,,,,900.8695923399646,0,,,,
./all_traces/misclass-5/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,152,9,143,SAT,,,,901.4952488399576,0,,,,
./all_traces/misclass-5/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",misclass-5,0.05,790,317,473,SAT,,,,902.1324768990744,0,,,,
./all_traces/misclass-5/universality/0000.trace,universality,G(x0),misclass-5,0.05,20,11,9,SAT,,,,25.451864305185158,1,6,3,,
./all_traces/misclass-5/universality/0001.trace,universality,G(x0),misclass-5,0.05,13,4,9,SAT,,,,2.187148716999218,1,3,2,,
./all_traces/misclass-5/universality/0002.trace,universality,G(x0),misclass-5,0.05,100,47,53,SAT,,,,900.5295683299191,0,,,,
./all_traces/misclass-5/universality/0003.trace,universality,G(x0),misclass-5,0.05,52,2,50,SAT,,,,900.3440795629285,0,,,,
./all_traces/misclass-5/universality/0004.trace,universality,G(x0),misclass-5,0.05,52,2,50,SAT,,,,900.5610017972067,0,,,,
./all_traces/misclass-5/universality/0005.trace,universality,G(x0),misclass-5,0.05,200,98,102,SAT,,,,900.7413402451202,0,,,,
./all_traces/misclass-5/universality/0006.trace,universality,G(x0),misclass-5,0.05,103,4,99,SAT,,,,900.9507090300322,0,,,,
./all_traces/misclass-5/universality/0007.trace,universality,G(x0),misclass-5,0.05,102,7,95,SAT,,,,935.5505768428557,0,,,,
./all_traces/misclass-5/universality/0008.trace,universality,G(x0),misclass-5,0.05,300,141,159,SAT,,,,901.1889871570747,0,,,,
./all_traces/misclass-5/universality/0009.trace,universality,G(x0),misclass-5,0.05,161,3,158,SAT,,,,901.1879646189046,0,,,,
./all_traces/misclass-5/universality/0010.trace,universality,G(x0),misclass-5,0.05,152,9,143,SAT,,,,1063.9511050737929,0,,,,
./all_traces/misclass-5/universality/0011.trace,universality,G(x0),misclass-5,0.05,1000,536,464,SAT,,,,902.3184278160334,0,,,,
./all_traces/misclass-5/universality/0013.trace,universality,G(x0),misclass-5,0.05,502,25,477,SAT,,,,935.3127608660143,0,,,,
./all_traces/misclass-5/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,11,9,SAT,,,,110.51798951695673,1,6,4,,
./all_traces/misclass-5/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,SAT,,,,900.1364916318561,0,,,,
./all_traces/misclass-5/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,20,9,11,SAT,,,,900.2544027378317,0,,,,
./all_traces/misclass-5/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,SAT,,,,900.3525005050469,0,,,,
./all_traces/misclass-5/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,SAT,,,,900.7225404949859,0,,,,
./all_traces/misclass-5/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,100,49,51,SAT,,,,985.8335722489282,0,,,,
./all_traces/misclass-5/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,108,92,SAT,,,,900.6980645819567,0,,,,
./all_traces/misclass-5/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,200,98,102,SAT,,,,901.400613556849,0,,,,
./all_traces/misclass-5/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,151,149,SAT,,,,901.14479861781,0,,,,
./all_traces/misclass-5/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,143,157,SAT,,,,901.396418300923,0,,,,
./all_traces/misclass-5/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,300,147,153,SAT,,,,935.61659486196,0,,,,
./all_traces/misclass-5/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,SAT,,,,902.3941012609284,0,,,,
./all_traces/misclass-5/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,482,518,SAT,,,,961.053799116984,0,,,,
./all_traces/misclass-5/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",misclass-5,0.05,1000,534,466,SAT,,,,900,0,,,,
./all_traces/misclass-5/universality/0029.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,20,11,9,SAT,,,,660.0380024500191,1,7,3,,
./all_traces/misclass-5/universality/0030.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,14,3,11,SAT,,,,821.9785309941508,1,7,4,,
./all_traces/misclass-5/universality/0031.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,100,51,49,SAT,,,,900.3631759299897,0,,,,
./all_traces/misclass-5/universality/0032.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,67,16,51,SAT,,,,900.5172374669928,0,,,,
./all_traces/misclass-5/universality/0033.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,52,2,50,SAT,,,,900.566485957941,0,,,,
./all_traces/misclass-5/universality/0034.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,200,108,92,SAT,,,,900.6438252329826,0,,,,
./all_traces/misclass-5/universality/0035.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,126,24,102,SAT,,,,900.9750450700521,0,,,,
./all_traces/misclass-5/universality/0036.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,102,7,95,SAT,,,,900,0,,,,
./all_traces/misclass-5/universality/0037.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,300,151,149,SAT,,,,901.0853743180633,0,,,,
./all_traces/misclass-5/universality/0038.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,193,52,141,SAT,,,,914.7979931868613,0,,,,
./all_traces/misclass-5/universality/0039.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,153,6,147,SAT,,,,901.2632797539699,0,,,,
./all_traces/misclass-5/universality/0040.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,1000,522,478,SAT,,,,902.2980334740132,0,,,,
./all_traces/misclass-5/universality/0041.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,638,121,517,SAT,,,,946.9414725517855,0,,,,
./all_traces/misclass-5/universality/0042.trace,universality,"G(->(x1,G(x0)))",misclass-5,0.05,506,31,475,SAT,,,,982.9037980169524,0,,,,
./all_traces/perfect/abscence/0000.trace,abscence,G(!(x0)),perfect,0,20,10,10,SAT,,,,1.426783283008262,1,3,2,,
./all_traces/perfect/abscence/0001.trace,abscence,G(!(x0)),perfect,0,12,2,10,SAT,,,,2.215273007983342,1,3,2,,
./all_traces/perfect/abscence/0002.trace,abscence,G(!(x0)),perfect,0,100,50,50,SAT,,,,7.073222639039159,1,3,2,,
./all_traces/perfect/abscence/0003.trace,abscence,G(!(x0)),perfect,0,53,3,50,SAT,,,,10.218612126074731,1,3,2,,
./all_traces/perfect/abscence/0004.trace,abscence,G(!(x0)),perfect,0,200,100,100,SAT,,,,14.872120782034472,1,3,2,,
./all_traces/perfect/abscence/0005.trace,abscence,G(!(x0)),perfect,0,106,6,100,SAT,,,,18.65402861102484,1,3,2,,
./all_traces/perfect/abscence/0006.trace,abscence,G(!(x0)),perfect,0,102,2,100,SAT,,,,39.76238712994382,1,3,2,,
./all_traces/perfect/abscence/0007.trace,abscence,G(!(x0)),perfect,0,300,150,150,SAT,,,,21.91626566485502,1,3,2,,
./all_traces/perfect/abscence/0008.trace,abscence,G(!(x0)),perfect,0,157,7,150,SAT,,,,29.666489189025015,1,3,2,,
./all_traces/perfect/abscence/0009.trace,abscence,G(!(x0)),perfect,0,152,2,150,SAT,,,,59.36994152911939,1,3,2,,
./all_traces/perfect/abscence/0010.trace,abscence,G(!(x0)),perfect,0,1000,500,500,SAT,,,,73.32280918979086,1,3,2,,
./all_traces/perfect/abscence/0011.trace,abscence,G(!(x0)),perfect,0,518,18,500,SAT,,,,103.05194678390399,1,3,2,,
./all_traces/perfect/abscence/0012.trace,abscence,G(!(x0)),perfect,0,502,2,500,SAT,,,,248.3925812819507,1,3,2,,
./all_traces/perfect/abscence/0013.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,SAT,,,,4.240075884852558,1,4,2,,
./all_traces/perfect/abscence/0014.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,SAT,,,,10.652632203884423,1,4,2,,
./all_traces/perfect/abscence/0015.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,20,10,10,SAT,,,,20.909226190997288,1,4,2,,
./all_traces/perfect/abscence/0016.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,SAT,,,,259.9211079168599,1,6,3,,
./all_traces/perfect/abscence/0017.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,SAT,,,,64.48137750290334,1,4,2,,
./all_traces/perfect/abscence/0018.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,100,50,50,SAT,,,,123.70881530689076,1,4,2,,
./all_traces/perfect/abscence/0019.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,SAT,,,,458.48464294103906,1,6,3,,
./all_traces/perfect/abscence/0020.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,SAT,,,,120.06351834209636,1,4,2,,
./all_traces/perfect/abscence/0021.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,200,100,100,SAT,,,,301.80614321702154,1,4,2,,
./all_traces/perfect/abscence/0022.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,SAT,,,,901.1355524589308,0,,,,
./all_traces/perfect/abscence/0023.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,SAT,,,,210.97004707693122,1,4,2,,
./all_traces/perfect/abscence/0024.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,300,150,150,SAT,,,,463.95262408605777,1,4,2,,
./all_traces/perfect/abscence/0025.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,SAT,,,,902.2546655950136,0,,,,
./all_traces/perfect/abscence/0026.trace,abscence,"->(F(x1),U(!(x0),x1))",perfect,0,1000,500,500,SAT,,,,902.4665239399765,0,,,,
./all_traces/perfect/abscence/0028.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,20,10,10,SAT,,,,13.049739518901333,1,5,3,,
./all_traces/perfect/abscence/0029.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,14,4,10,SAT,,,,21.439621979836375,1,5,4,,
./all_traces/perfect/abscence/0030.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,12,2,10,SAT,,,,36.11448062187992,1,5,3,,
./all_traces/perfect/abscence/0031.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,100,50,50,SAT,,,,296.2450046641752,1,6,4,,
./all_traces/perfect/abscence/0032.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,63,13,50,SAT,,,,443.35190256894566,1,6,4,,
./all_traces/perfect/abscence/0033.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,52,2,50,SAT,,,,591.2513860550243,1,6,3,,
./all_traces/perfect/abscence/0034.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,200,100,100,SAT,,,,547.6052769720554,1,6,3,,
./all_traces/perfect/abscence/0035.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,129,29,100,SAT,,,,884.8709733290599,1,6,4,,
./all_traces/perfect/abscence/0036.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,103,3,100,SAT,,,,972.1416163530666,0,,,,
./all_traces/perfect/abscence/0037.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,300,150,150,SAT,,,,630.0862090068404,1,6,4,,
./all_traces/perfect/abscence/0038.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,198,48,150,SAT,,,,900,0,,,,
./all_traces/perfect/abscence/0039.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,155,5,150,SAT,,,,901.1614315859042,0,,,,
./all_traces/perfect/abscence/0040.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,1000,500,500,SAT,,,,902.3198924579192,0,,,,
./all_traces/perfect/abscence/0041.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,640,140,500,SAT,,,,900,0,,,,
./all_traces/perfect/abscence/0042.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,505,5,500,SAT,,,,974.2791240729857,0,,,,
./all_traces/perfect/abscence/0043.trace,abscence,"G(->(x1,G(!(x0))))",perfect,0,512,12,500,SAT,,,,937.159669392975,0,,,,
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,12,10,2,SAT,,,,2.594703505048528,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,65,50,15,SAT,,,,900.2179582219105,0,,,,
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,123,100,23,SAT,,,,900.3985853560735,0,,,,
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,102,100,2,SAT,,,,59.74486626707949,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,193,150,43,SAT,,,,900.6811123271473,0,,,,
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,152,150,2,SAT,,,,113.25107734207995,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,"|(|(G(!(x0)),F(&(x0,F(x1)))),|(G(!(x3)),F(&(x2,F(x3)))))",perfect,0,630,500,130,SAT,,,,901.4268452851102,0,,,,
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,52,50,2,SAT,,,,1.141544225160032,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,102,100,2,SAT,,,,22.20470049791038,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,152,150,2,SAT,,,,34.85735714202747,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,"|(F(x2),|(F(x0),F(x1)))",perfect,0,502,500,2,SAT,,,,142.97844790201634,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,20,10,10,SAT,,,,13.131010563811287,1,5,3,,
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,12,2,10,SAT,,,,0.701935334131122,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,100,50,50,SAT,,,,900.3396405009553,0,,,,
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,52,2,50,SAT,,,,2.954528568079695,1,2,1,,
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,200,100,100,SAT,,,,900.7592027289793,0,,,,
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,103,3,100,SAT,,,,62.53002989781089,1,4,2,,
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,300,150,150,SAT,,,,923.1355492761359,0,,,,
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,155,5,150,SAT,,,,428.82676063501276,1,5,2,,
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,1000,500,500,SAT,,,,900,0,,,,
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,506,6,500,SAT,,,,951.9686015921179,0,,,,
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,"|(G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1)))))),G(&(x3,->(!(x4),U(!(x4),&(x5,!(x4)))))))",perfect,0,502,2,500,SAT,,,,48.44912457605824,1,2,1,,
./all_traces/perfect/existence/0000.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,20,10,10,SAT,,,,8.90522220497951,1,5,3,,
./all_traces/perfect/existence/0001.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,13,10,3,SAT,,,,15.675031673163176,1,5,2,,
./all_traces/perfect/existence/0002.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,12,10,2,SAT,,,,13.088678042870013,1,4,2,,
./all_traces/perfect/existence/0003.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,100,50,50,SAT,,,,900.3851105549838,0,,,,
./all_traces/perfect/existence/0004.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,63,50,13,SAT,,,,90.95094437105581,1,5,3,,
./all_traces/perfect/existence/0005.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,52,50,2,SAT,,,,66.36976392986253,1,4,2,,
./all_traces/perfect/existence/0006.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,200,100,100,SAT,,,,900.7461009591352,0,,,,
./all_traces/perfect/existence/0007.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,124,100,24,SAT,,,,210.1277386751026,1,5,3,,
./all_traces/perfect/existence/0008.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,102,100,2,SAT,,,,405.8994735009037,1,5,3,,
./all_traces/perfect/existence/0009.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,300,150,150,SAT,,,,901.0816581060644,0,,,,
./all_traces/perfect/existence/0010.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,186,150,36,SAT,,,,347.4245996249374,1,5,3,,
./all_traces/perfect/existence/0011.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,152,150,2,SAT,,,,195.90149881900288,1,4,2,,
./all_traces/perfect/existence/0012.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,1000,500,500,SAT,,,,902.4336234889926,0,,,,
./all_traces/perfect/existence/0013.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,607,500,107,SAT,,,,941.7252712338232,0,,,,
./all_traces/perfect/existence/0014.trace,existence,"|(G(!(x0)),F(&(x0,F(x1))))",perfect,0,508,500,8,SAT,,,,900,0,,,,
./all_traces/perfect/existence/0015.trace,existence,F(x0),perfect,0,20,10,10,SAT,,,,0.397979467175901,1,2,1,,
./all_traces/perfect/existence/0016.trace,existence,F(x0),perfect,0,12,10,2,SAT,,,,0.497200581943616,1,2,1,,
./all_traces/perfect/existence/0017.trace,existence,F(x0),perfect,0,100,50,50,SAT,,,,1.858326974092052,1,2,1,,
./all_traces/perfect/existence/0018.trace,existence,F(x0),perfect,0,54,50,4,SAT,,,,2.267160465940833,1,2,1,,
./all_traces/perfect/existence/0019.trace,existence,F(x0),perfect,0,52,50,2,SAT,,,,3.9110414350871,1,2,1,,
./all_traces/perfect/existence/0020.trace,existence,F(x0),perfect,0,200,100,100,SAT,,,,3.858517633052543,1,2,1,,
./all_traces/perfect/existence/0021.trace,existence,F(x0),perfect,0,104,100,4,SAT,,,,4.126372982980684,1,2,1,,
./all_traces/perfect/existence/0022.trace,existence,F(x0),perfect,0,102,100,2,SAT,,,,7.3026360089425,1,2,1,,
./all_traces/perfect/existence/0023.trace,existence,F(x0),perfect,0,300,150,150,SAT,,,,5.370272130938247,1,2,1,,
./all_traces/perfect/existence/0024.trace,existence,F(x0),perfect,0,157,150,7,SAT,,,,5.900658400962129,1,2,1,,
./all_traces/perfect/existence/0025.trace,existence,F(x0),perfect,0,153,150,3,SAT,,,,11.511803708039224,1,2,1,,
./all_traces/perfect/existence/0026.trace,existence,F(x0),perfect,0,1000,500,500,SAT,,,,18.97735606599599,1,2,1,,
./all_traces/perfect/existence/0027.trace,existence,F(x0),perfect,0,520,500,20,SAT,,,,22.030169997829944,1,2,1,,
./all_traces/perfect/existence/0028.trace,existence,F(x0),perfect,0,503,500,3,SAT,,,,40.047947792802006,1,2,1,,
./all_traces/perfect/existence/0029.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,18,8,10,SAT,,,,38.52966540213674,1,6,4,,
./all_traces/perfect/existence/0030.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,79,29,50,SAT,,,,1.689194998005405,1,2,1,,
./all_traces/perfect/existence/0031.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,52,2,50,SAT,,,,2.452140877954662,1,2,1,,
./all_traces/perfect/existence/0032.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,158,58,100,SAT,,,,900.5602438279893,0,,,,
./all_traces/perfect/existence/0033.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,102,2,100,SAT,,,,4.8753957899753,1,2,1,,
./all_traces/perfect/existence/0034.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,247,97,150,SAT,,,,900.9532302450389,0,,,,
./all_traces/perfect/existence/0035.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,152,2,150,SAT,,,,6.420536371180788,1,2,1,,
./all_traces/perfect/existence/0036.trace,existence,"G(&(x0,->(!(x1),U(!(x1),&(x2,!(x1))))))",perfect,0,790,290,500,SAT,,,,901.8847848298027,0,,,,
./all_traces/perfect/universality/0000.trace,universality,G(x0),perfect,0,20,10,10,SAT,,,,0.379582823021337,1,2,1,,
./all_traces/perfect/universality/0001.trace,universality,G(x0),perfect,0,13,3,10,SAT,,,,0.534128071041778,1,2,1,,
./all_traces/perfect/universality/0002.trace,universality,G(x0),perfect,0,100,50,50,SAT,,,,1.832544258097187,1,2,1,,
./all_traces/perfect/universality/0003.trace,universality,G(x0),perfect,0,52,2,50,SAT,,,,2.009751099860296,1,2,1,,
./all_traces/perfect/universality/0004.trace,universality,G(x0),perfect,0,52,2,50,SAT,,,,3.865755564067513,1,2,1,,
./all_traces/perfect/universality/0005.trace,universality,G(x0),perfect,0,200,100,100,SAT,,,,3.63886764808558,1,2,1,,
./all_traces/perfect/universality/0006.trace,universality,G(x0),perfect,0,103,3,100,SAT,,,,3.917814422864467,1,2,1,,
./all_traces/perfect/universality/0007.trace,universality,G(x0),perfect,0,102,2,100,SAT,,,,7.207153151975945,1,2,1,,
./all_traces/perfect/universality/0008.trace,universality,G(x0),perfect,0,300,150,150,SAT,,,,5.251429127063602,1,2,1,,
./all_traces/perfect/universality/0009.trace,universality,G(x0),perfect,0,161,11,150,SAT,,,,6.064815999008715,1,2,1,,
./all_traces/perfect/universality/0010.trace,universality,G(x0),perfect,0,152,2,150,SAT,,,,10.61793215596117,1,2,1,,
./all_traces/perfect/universality/0011.trace,universality,G(x0),perfect,0,1000,500,500,SAT,,,,18.196925992844626,1,2,1,,
./all_traces/perfect/universality/0012.trace,universality,G(x0),perfect,0,523,23,500,SAT,,,,19.61247120704502,1,2,1,,
./all_traces/perfect/universality/0013.trace,universality,G(x0),perfect,0,502,2,500,SAT,,,,37.87519344477914,1,2,1,,
./all_traces/perfect/universality/0014.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,SAT,,,,9.733843194087967,1,5,2,,
./all_traces/perfect/universality/0015.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,SAT,,,,3.278081593103707,1,3,1,,
./all_traces/perfect/universality/0016.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,20,10,10,SAT,,,,6.840540613047779,1,3,1,,
./all_traces/perfect/universality/0017.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,SAT,,,,51.86256259819493,1,5,3,,
./all_traces/perfect/universality/0018.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,SAT,,,,16.74540869705379,1,3,1,,
./all_traces/perfect/universality/0019.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,100,50,50,SAT,,,,37.03505411092192,1,3,1,,
./all_traces/perfect/universality/0020.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,SAT,,,,115.78313677501863,1,5,2,,
./all_traces/perfect/universality/0021.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,SAT,,,,34.806099680950865,1,3,1,,
./all_traces/perfect/universality/0022.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,200,100,100,SAT,,,,85.84248912986368,1,3,1,,
./all_traces/perfect/universality/0023.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,SAT,,,,292.36567249312066,1,5,2,,
./all_traces/perfect/universality/0024.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,SAT,,,,58.2183104630094,1,3,1,,
./all_traces/perfect/universality/0025.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,300,150,150,SAT,,,,127.5766308598686,1,3,1,,
./all_traces/perfect/universality/0026.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,SAT,,,,902.4602991270367,0,,,,
./all_traces/perfect/universality/0027.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,SAT,,,,902.7443976339418,0,,,,
./all_traces/perfect/universality/0028.trace,universality,"->(F(x1),U(x0,x1))",perfect,0,1000,500,500,SAT,,,,585.2858357059304,1,3,1,,
./all_traces/perfect/universality/0029.trace,universality,"G(->(x1,G(x0)))",perfect,0,20,10,10,SAT,,,,3.791437794920057,1,4,2,,
./all_traces/perfect/universality/0030.trace,universality,"G(->(x1,G(x0)))",perfect,0,14,4,10,SAT,,,,6.646325575886294,1,4,2,,
./all_traces/perfect/universality/0031.trace,universality,"G(->(x1,G(x0)))",perfect,0,100,50,50,SAT,,,,59.48895354592241,1,5,3,,
./all_traces/perfect/universality/0032.trace,universality,"G(->(x1,G(x0)))",perfect,0,67,17,50,SAT,,,,108.60256777191535,1,5,3,,
./all_traces/perfect/universality/0033.trace,universality,"G(->(x1,G(x0)))",perfect,0,52,2,50,SAT,,,,262.51797818695195,1,5,3,,
./all_traces/perfect/universality/0034.trace,universality,"G(->(x1,G(x0)))",perfect,0,200,100,100,SAT,,,,114.97136566881092,1,5,3,,
./all_traces/perfect/universality/0035.trace,universality,"G(->(x1,G(x0)))",perfect,0,126,26,100,SAT,,,,275.7991998239886,1,5,3,,
./all_traces/perfect/universality/0036.trace,universality,"G(->(x1,G(x0)))",perfect,0,102,2,100,SAT,,,,128.46641510119662,1,4,2,,
./all_traces/perfect/universality/0037.trace,universality,"G(->(x1,G(x0)))",perfect,0,300,150,150,SAT,,,,206.47430362412706,1,5,3,,
./all_traces/perfect/universality/0038.trace,universality,"G(->(x1,G(x0)))",perfect,0,193,43,150,SAT,,,,500.6270084641874,1,5,3,,
./all_traces/perfect/universality/0039.trace,universality,"G(->(x1,G(x0)))",perfect,0,153,3,150,SAT,,,,603.3244829648174,1,5,2,,
./all_traces/perfect/universality/0040.trace,universality,"G(->(x1,G(x0)))",perfect,0,1000,500,500,SAT,,,,902.3291864939965,0,,,,
./all_traces/perfect/universality/0041.trace,universality,"G(->(x1,G(x0)))",perfect,0,638,138,500,SAT,,,,981.0710043290164,0,,,,
./all_traces/perfect/universality/0042.trace,universality,"G(->(x1,G(x0)))",perfect,0,506,6,500,SAT,,,,900,0,,,,


==> joinedByTraces-sucDT60.csv <==
tracesfile,LTL_pattern_class,benchmark_noise,success_SAT,runtime_SAT,LTL_size_SAT,success_MaxSAT0,runtime_MaxSAT0,LTL_size_MaxSAT0,success_MaxSAT5,runtime_MaxSAT5,LTL_size_MaxSAT5,success_MaxSAT10,runtime_MaxSAT10,LTL_size_MaxSAT10,success_SATDT,runtime_SATDT,LTL_size_SATDT,success_MaxSATDT80,runtime_MaxSATDT80,LTL_size_MaxSATDT80,success_MaxSATDT60,runtime_MaxSATDT60,LTL_size_MaxSATDT60
./all_traces/perfect/abscence/0000.trace,abscence,0.0,1.0,1.4267832830082618,3.0,1,1.3456115720327941,3.0,1,1.4967658889945599,3.0,1,1.4763570271898059,3.0,1,0.41464627510867996,3.0,1,2.45922051393427,5.0,1,2.6567984030116345,14.0
./all_traces/perfect/abscence/0001.trace,abscence,0.0,1.0,2.215273007983342,3.0,1,1.9464892179239541,3.0,1,2.279410487040878,3.0,1,2.223453817190602,3.0,1,2.114796744892374,3.0,1,2.168988430174068,6.0,1,2.292915638070554,8.0
./all_traces/perfect/abscence/0002.trace,abscence,0.0,1.0,7.073222639039159,3.0,1,6.497485945932567,3.0,1,7.5290511280763885,3.0,1,7.169401920866221,3.0,1,0.412040347000584,3.0,1,11.288483516080305,3.0,1,7.459540884010494,5.0
./all_traces/perfect/abscence/0003.trace,abscence,0.0,1.0,10.218612126074733,3.0,1,8.587280408013612,3.0,1,9.808365979930386,3.0,1,2.2307834220118816,2.0,1,0.9786746250465509,3.0,1,11.398494827095421,3.0,1,3.1966773930471386,9.0
./all_traces/perfect/abscence/0004.trace,abscence,0.0,1.0,14.872120782034473,3.0,1,13.795112787047405,3.0,1,15.023846765980124,3.0,1,16.283095449907705,3.0,1,0.487073094816878,3.0,1,19.03260976611636,3.0,1,16.718681843020025,5.0
./all_traces/perfect/abscence/0005.trace,abscence,0.0,1.0,18.654028611024838,3.0,1,17.191904525971037,3.0,1,18.90983014414087,3.0,1,4.710912510054187,2.0,1,2.9938565078191464,3.0,1,28.15616494603455,3.0,1,18.034004249144346,4.0
./all_traces/perfect/abscence/0006.trace,abscence,0.0,1.0,39.76238712994382,3.0,1,38.628123407019295,3.0,1,8.081830837996677,2.0,1,8.04718407895416,2.0,0,900.0,,1,0.004501665942370999,1.0,1,0.004232296021655,1.0
./all_traces/perfect/abscence/0007.trace,abscence,0.0,1.0,21.91626566485502,3.0,1,21.827213633107018,3.0,1,23.4525934541598,3.0,1,22.253826705040414,3.0,1,0.4902973480056971,3.0,1,30.616724396124486,3.0,1,29.452183232875537,4.0
./all_traces/perfect/abscence/0008.trace,abscence,0.0,1.0,29.66648918902501,3.0,1,25.58180688600987,3.0,1,6.813405838795006,2.0,1,6.696507187094539,2.0,0,900.0,,1,0.006019428139551999,1.0,1,0.005753226112574,1.0
./all_traces/perfect/abscence/0009.trace,abscence,0.0,1.0,59.36994152911939,3.0,1,53.5940809189342,3.0,1,12.092244315193966,2.0,1,12.248479853849856,2.0,0,900.0,,1,0.006576152052729999,1.0,1,0.006287995958701001,1.0
./all_traces/perfect/abscence/0010.trace,abscence,0.0,1.0,73.32280918979086,3.0,1,78.04960542893969,3.0,1,82.84102416597307,3.0,1,87.10064689302817,3.0,1,1.6798713970929382,3.0,1,106.94958427804522,3.0,1,154.72742365417068,5.0
./all_traces/perfect/abscence/0011.trace,abscence,0.0,1.0,103.051946783904,3.0,1,95.40096382983029,3.0,1,22.313373711891476,2.0,1,23.997792175970968,2.0,0,900.0,,1,0.065138580976054,1.0,1,0.053987315855919996,1.0
./all_traces/perfect/abscence/0012.trace,abscence,0.0,1.0,248.3925812819507,3.0,1,199.68685225001536,3.0,1,41.610232075909146,2.0,1,38.43783382582478,2.0,0,900.0,,1,0.129057595040649,1.0,1,0.073661813046783,1.0
./all_traces/perfect/abscence/0013.trace,abscence,0.0,1.0,4.240075884852558,4.0,1,4.01384251494892,4.0,1,4.489836005959661,4.0,1,4.3477453959640115,4.0,1,4.441390465013684,4.0,1,0.736236777855083,6.0,1,0.471792279044166,6.0
./all_traces/perfect/abscence/0014.trace,abscence,0.0,1.0,10.652632203884425,4.0,1,10.813418586971238,4.0,1,11.968408454908056,4.0,1,11.469733153935524,4.0,1,10.814866048051043,4.0,1,1.566458988934755,6.0,1,1.043980287155136,12.0
./all_traces/perfect/abscence/0015.trace,abscence,0.0,1.0,20.909226190997288,4.0,1,21.596749752061445,4.0,1,23.847685491200533,4.0,1,24.002316609956328,4.0,1,13.318019076017663,4.0,1,21.13590708118864,5.0,1,4.330117964884266,11.0
./all_traces/perfect/abscence/0016.trace,abscence,0.0,1.0,259.9211079168599,6.0,0,900.3793422169985,,1,55.473876409931115,4.0,1,0.32712337188422697,1.0,1,17.925565350102264,6.0,1,4.906714204931632,9.0,1,4.732049959944562,14.0
./all_traces/perfect/abscence/0017.trace,abscence,0.0,1.0,64.48137750290334,4.0,1,61.710725966840975,4.0,1,73.17357652494684,4.0,1,71.48615229292773,4.0,1,6.044410004047678,4.0,1,13.441744652111087,16.0,1,11.425285808043554,23.0
./all_traces/perfect/abscence/0018.trace,abscence,0.0,1.0,123.70881530689077,4.0,1,146.9227523680311,4.0,1,156.82391067710702,4.0,1,0.822308965027332,1.0,1,12.414640980074182,4.0,1,14.372073916951196,15.0,1,14.132357124937696,15.0
./all_traces/perfect/abscence/0019.trace,abscence,0.0,1.0,458.4846429410391,6.0,0,900.5012264270335,,1,222.40136936400089,4.0,1,54.63034842396154,3.0,1,54.90125554008411,6.0,1,11.845861016074196,14.0,1,9.800145555054767,27.0
./all_traces/perfect/abscence/0020.trace,abscence,0.0,1.0,120.06351834209637,4.0,1,276.63591998885386,4.0,1,307.50550527288584,4.0,1,301.41131664998835,4.0,1,11.194219983182847,4.0,1,23.20138520700857,14.0,1,22.09024216514081,16.0
./all_traces/perfect/abscence/0021.trace,abscence,0.0,1.0,301.80614321702154,4.0,1,456.6431933841668,4.0,1,472.47093731304636,4.0,1,478.628576321993,4.0,1,38.15716062299907,4.0,1,42.57622577389702,16.0,1,38.156646020011976,16.0
./all_traces/perfect/abscence/0022.trace,abscence,0.0,0.0,901.1355524589308,,0,900.5808755350299,,1,344.2533581899479,4.0,1,135.4850210167933,3.0,1,73.17898106505162,6.0,1,46.18613775679842,8.0,1,10.873683020938186,23.0
./all_traces/perfect/abscence/0023.trace,abscence,0.0,1.0,210.9700470769312,4.0,1,733.3175112160388,4.0,1,754.973910544999,4.0,1,750.8792222661432,4.0,1,6.769891769858076,4.0,1,47.45163127896376,13.0,1,39.55074094398879,24.0
./all_traces/perfect/abscence/0024.trace,abscence,0.0,1.0,463.95262408605777,4.0,1,792.9001453071833,4.0,1,793.9398051800673,4.0,1,529.2635905018542,3.0,1,28.593163256067786,4.0,1,54.49325174489058,17.0,1,49.783486590953544,24.0
./all_traces/perfect/abscence/0028.trace,abscence,0.0,1.0,13.049739518901331,5.0,1,14.241860825102775,5.0,1,17.879555749008436,5.0,1,17.381041455082595,5.0,1,6.774885992053896,5.0,1,4.012781652156264,10.0,1,1.47784706694074,17.0
./all_traces/perfect/abscence/0029.trace,abscence,0.0,1.0,21.43962197983637,5.0,1,19.351167321205143,5.0,1,21.92803884414025,5.0,1,9.230315260821953,4.0,1,46.63267517182976,5.0,1,14.103376736165956,7.0,1,2.4200713189784437,12.0
./all_traces/perfect/abscence/0030.trace,abscence,0.0,1.0,36.11448062187992,5.0,1,40.674256144091494,5.0,1,47.936204729834564,5.0,1,16.308956786990162,4.0,1,59.02568768686615,5.0,1,4.528450621990488,9.0,1,2.846606658073142,13.0
./all_traces/perfect/abscence/0033.trace,abscence,0.0,1.0,591.2513860550242,6.0,1,698.0970333889128,6.0,1,4.2354008639231315,2.0,1,4.104365474078803,2.0,0,900.0,,1,0.002735243178904,1.0,1,0.00281660980545,1.0
./all_traces/perfect/abscence/0036.trace,abscence,0.0,0.0,972.1416163530665,,0,900.7457101070323,,1,8.425969752948731,2.0,1,8.401572123169899,2.0,0,900.0,,1,0.005361285060644,1.0,1,0.0052384610753509996,1.0
./all_traces/perfect/abscence/0039.trace,abscence,0.0,0.0,901.1614315859042,,0,901.0972459821496,,1,12.652187136001885,2.0,1,13.701562677975746,2.0,0,900.0,,1,0.007886755978689,1.0,1,0.007461437955499001,1.0
./all_traces/perfect/abscence/0042.trace,abscence,0.0,0.0,974.2791240729857,,0,902.4283816700336,,1,40.99724518298172,2.0,1,40.91754792793654,2.0,0,900.0,,1,0.117683848133311,1.0,1,0.1021559080109,1.0
./all_traces/perfect/abscence/0043.trace,abscence,0.0,0.0,937.159669392975,,0,902.7081010581461,,1,44.321328182006255,2.0,1,44.19193036900833,2.0,0,900.0,,1,0.07341347099281799,1.0,1,0.187484938185662,1.0
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,0.0,1.0,2.5947035050485283,4.0,1,2.6837866168934847,4.0,1,2.58916517905891,4.0,1,0.312982695875689,2.0,1,3.415155423805118,4.0,1,0.7855683651287109,7.0,1,1.01652886508964,11.0
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,0.0,0.0,900.2179582219105,,0,900.1164939617737,,1,109.98097036592662,4.0,1,1.75492211105302,2.0,1,57.16941748000682,14.0,1,11.038211842998862,19.0,1,2.48030097503215,23.0
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,0.0,1.0,59.744866267079495,4.0,1,61.40487900399603,4.0,1,5.191970785148441,2.0,1,4.895332813030108,2.0,0,900.0,,1,0.0034462169278409996,1.0,1,0.003297260962427,1.0
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,0.0,1.0,113.25107734207994,4.0,1,122.56546067399904,4.0,1,7.647869423031808,2.0,1,7.6051383409649125,2.0,0,900.0,,1,0.004363030195236,1.0,1,0.004628133028745999,1.0
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,0.0,,,,0,901.2092110509984,,1,24.45540961506776,1.0,1,25.36237125797197,1.0,0,900.0,,1,0.06237769708968701,1.0,1,0.100910566048697,1.0
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,0.0,1.0,1.1415442251600318,2.0,1,1.218413389055058,2.0,1,1.278355150017887,2.0,1,1.234337214147672,2.0,0,900.0,,1,0.002089487854391,1.0,1,0.0018404761794949998,1.0
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,0.0,1.0,22.20470049791038,4.0,1,24.609123050933704,4.0,1,2.374639092944562,1.0,1,2.334220859920606,1.0,0,900.0,,1,0.002834053942934,1.0,1,0.002683635102585,1.0
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,0.0,1.0,34.85735714202747,4.0,1,41.38622272596695,4.0,1,3.682943396037444,1.0,1,3.388037360971794,1.0,0,900.0,,1,0.0036467041354629995,1.0,1,0.003519323887303,1.0
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,0.0,1.0,142.97844790201634,4.0,1,165.02670360193588,4.0,1,11.207772474968808,1.0,1,11.856487512122841,1.0,0,900.0,,1,0.061837567947805004,1.0,1,0.12227762909606099,1.0
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,0.0,1.0,13.131010563811287,5.0,1,39.41953583294526,5.0,1,41.22733425511978,5.0,1,41.55335916206241,5.0,1,16.032698646886274,5.0,1,0.919213999062777,7.0,1,1.934711044887081,23.0
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,0.0,1.0,0.7019353341311221,2.0,1,0.687450943049043,2.0,1,0.69316992489621,2.0,1,0.6368870229925961,2.0,1,0.418311825953424,2.0,1,0.45651803491637105,3.0,1,0.94214124395512,5.0
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,0.0,1.0,2.954528568079695,2.0,1,2.885875988053158,2.0,1,2.867385155986994,2.0,1,3.0185407041572034,2.0,0,900.0,,1,0.004168945830315,1.0,1,0.0036988719366490004,1.0
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,0.0,1.0,62.53002989781089,4.0,1,67.7208362580277,4.0,1,5.3710684871766725,2.0,1,5.5295727599877855,2.0,0,900.0,,1,0.006691792048514,1.0,1,0.0074479419272390004,1.0
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,0.0,1.0,428.8267606350128,5.0,1,516.5047365969513,5.0,1,8.732530768029394,2.0,1,8.512727823108435,2.0,0,900.0,,1,0.010611435165629,1.0,1,0.011003244202584,1.0
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,0.0,0.0,951.968601592118,,0,901.2316704480908,,1,28.036000680178407,2.0,1,29.08994175097905,2.0,0,900.0,,1,0.076939577003941,1.0,1,0.14319388708099698,1.0
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,0.0,1.0,48.449124576058246,2.0,1,46.15488154790364,2.0,1,51.84101402689704,2.0,1,49.67709478409961,2.0,0,900.0,,1,0.039107045857236,1.0,1,0.06936567206867,1.0
./all_traces/perfect/existence/0000.trace,existence,0.0,1.0,8.905222204979511,5.0,1,12.071907823905349,5.0,1,12.507497094105931,5.0,1,6.795214548939838,4.0,1,13.602703696116807,5.0,1,1.59123403695412,15.0,1,1.649550116155296,20.0
./all_traces/perfect/existence/0001.trace,existence,0.0,1.0,15.675031673163176,5.0,1,24.642641169019047,5.0,1,22.34620844409801,5.0,1,2.6806252980604772,3.0,1,4.251802224898712,6.0,1,0.5630612510722129,7.0,1,0.9158077540341759,5.0
./all_traces/perfect/existence/0002.trace,existence,0.0,1.0,13.088678042870011,4.0,1,14.340432689059524,4.0,1,13.143433677963912,4.0,1,0.977158060064539,2.0,1,8.685248697176576,4.0,1,3.226606590906158,8.0,1,0.979046863038093,11.0
./all_traces/perfect/existence/0003.trace,existence,0.0,0.0,900.3851105549838,,0,900.3460503940006,,1,486.95906773000013,5.0,1,768.6236865881365,5.0,1,18.861315268790353,5.0,0,900.1917676338927,4.0,1,15.131489977007732,39.0
./all_traces/perfect/existence/0004.trace,existence,0.0,1.0,90.9509443710558,5.0,1,203.78459338308306,5.0,1,50.07770593510941,4.0,1,51.559929840965204,4.0,1,35.349035077029846,8.0,1,60.62402352318168,12.0,1,7.328592302044853,22.0
./all_traces/perfect/existence/0005.trace,existence,0.0,1.0,66.36976392986253,4.0,1,70.1897132541053,4.0,1,4.12125240592286,1.0,1,4.177672195015475,1.0,0,900.0,,1,0.0014432989992200001,1.0,1,0.0016185371205210003,1.0
./all_traces/perfect/existence/0007.trace,existence,0.0,1.0,210.12773867510256,5.0,1,589.4197470590008,5.0,1,219.87492933892648,4.0,1,272.6374783799984,4.0,1,40.872786336112775,5.0,1,263.0699319757987,7.0,1,28.6257322288584,66.0
./all_traces/perfect/existence/0008.trace,existence,0.0,1.0,405.8994735009037,5.0,1,429.7279099070002,5.0,1,7.90666882810183,2.0,1,8.357457185164094,2.0,0,900.0,,1,0.002693374175578,1.0,1,0.0031123340595509996,1.0
./all_traces/perfect/existence/0011.trace,existence,0.0,1.0,195.90149881900288,4.0,1,231.04220378119496,4.0,1,13.933747746050358,2.0,1,11.831812225980684,2.0,0,900.0,,1,0.003697901964188,1.0,1,0.004287645919247999,1.0
./all_traces/perfect/existence/0014.trace,existence,0.0,0.0,900.0,,0,902.5679320711644,,1,39.69228139007464,1.0,1,40.963192420080304,1.0,0,900.0,,1,0.05282674101181299,1.0,1,0.08557656500488499,1.0
./all_traces/perfect/existence/0015.trace,existence,0.0,1.0,0.397979467175901,2.0,1,0.41888867504894706,2.0,1,0.405117806047201,2.0,1,0.4161836220882829,2.0,1,0.518077851971611,2.0,1,0.3525524639990179,3.0,1,0.5467932501342151,3.0
./all_traces/perfect/existence/0016.trace,existence,0.0,1.0,0.49720058194361605,2.0,1,0.5309897828847171,2.0,1,0.5238166111521421,2.0,1,0.530626494903117,2.0,1,0.522930552950129,2.0,1,0.495612041093409,2.0,1,0.85498974006623,3.0
./all_traces/perfect/existence/0017.trace,existence,0.0,1.0,1.8583269740920516,2.0,1,1.922690649051219,2.0,1,2.003892016131431,2.0,1,2.015483675990254,2.0,1,0.359510365873575,2.0,1,1.9219362661242478,2.0,1,2.228342363145202,3.0
./all_traces/perfect/existence/0018.trace,existence,0.0,1.0,2.267160465940833,2.0,1,2.256264819996432,2.0,1,2.306031679967418,2.0,1,2.370514101115986,2.0,1,0.5379199380986389,2.0,1,2.307123536011204,2.0,1,2.051357318880036,3.0
./all_traces/perfect/existence/0019.trace,existence,0.0,1.0,3.9110414350871,2.0,1,4.158047920092939,2.0,1,3.9497826229780912,2.0,1,4.0933558559045204,2.0,0,900.0,,1,0.001317721093073,1.0,1,0.001461389008909,1.0
./all_traces/perfect/existence/0020.trace,existence,0.0,1.0,3.858517633052543,2.0,1,3.788272656034678,2.0,1,4.237803193973378,2.0,1,3.912564045982436,2.0,1,0.475568921072409,2.0,1,3.643843537196517,2.0,1,4.186288540950045,3.0
./all_traces/perfect/existence/0021.trace,existence,0.0,1.0,4.1263729829806834,2.0,1,4.46255579101853,2.0,1,4.35946509288624,2.0,1,4.230088626034558,2.0,0,900.0,,1,0.002438966883346,1.0,1,0.0024213129654529998,1.0
./all_traces/perfect/existence/0022.trace,existence,0.0,1.0,7.302636008942501,2.0,1,8.066176539985463,2.0,1,7.842031244188548,2.0,1,7.859912574058398,2.0,0,900.0,,1,0.002780176931992,1.0,1,0.0026138948742300003,1.0
./all_traces/perfect/existence/0023.trace,existence,0.0,1.0,5.370272130938248,2.0,1,6.147089119069277,2.0,1,6.2588827058207235,2.0,1,6.1582200119737545,2.0,1,0.39908838900737503,2.0,1,5.908220836892724,2.0,1,6.327309231972323,3.0
./all_traces/perfect/existence/0024.trace,existence,0.0,1.0,5.900658400962128,2.0,1,6.721804548986256,2.0,1,7.175412890035659,2.0,1,6.5708340210840115,2.0,0,900.0,,1,0.0028745809104290007,1.0,1,0.0032841730862859997,1.0
./all_traces/perfect/existence/0025.trace,existence,0.0,1.0,11.511803708039224,2.0,1,12.067528116982428,2.0,1,12.080212706932798,2.0,1,12.113941790070387,2.0,0,900.0,,1,0.003168408060446,1.0,1,0.003667721059173,1.0
./all_traces/perfect/existence/0026.trace,existence,0.0,1.0,18.977356065995988,2.0,1,20.403625277103856,2.0,1,19.643364168936387,2.0,1,19.591284916969016,2.0,1,2.574826485011726,2.0,1,20.13307930296287,2.0,1,25.230739497113966,3.0
./all_traces/perfect/existence/0027.trace,existence,0.0,1.0,22.030169997829947,2.0,1,21.680526474956427,2.0,1,22.837441741023213,2.0,1,22.15141805796884,2.0,0,900.0,,1,0.046827481826767,1.0,1,0.10798653401434401,1.0
./all_traces/perfect/existence/0028.trace,existence,0.0,1.0,40.04794779280201,2.0,1,39.910151733085506,2.0,1,36.481732508866116,2.0,1,36.436440108809634,2.0,0,900.0,,1,0.050694322912022007,1.0,1,0.09712110995314999,1.0
./all_traces/perfect/existence/0029.trace,existence,0.0,1.0,38.52966540213674,6.0,1,55.63932384597138,6.0,1,50.185085519216955,6.0,1,0.406917938962579,2.0,1,3.333358603995294,7.0,1,0.5182426299434161,7.0,1,0.86791620310396,14.0
./all_traces/perfect/existence/0030.trace,existence,0.0,1.0,1.689194998005405,2.0,1,1.8151406550314284,2.0,1,1.9654052790720018,2.0,1,1.9605739312246442,2.0,1,0.419090971816331,2.0,1,1.805495020933449,2.0,1,2.3168875530827795,3.0
./all_traces/perfect/existence/0031.trace,existence,0.0,1.0,2.4521408779546623,2.0,1,2.555110511137172,2.0,1,2.542994430055842,2.0,1,2.582196386065334,2.0,0,900.0,,1,0.002796437125653,1.0,1,0.003382616909221,1.0
./all_traces/perfect/existence/0032.trace,existence,0.0,0.0,900.5602438279892,,0,900.3226621088106,,1,3.6367538538761437,2.0,1,3.580666164169088,2.0,1,62.942654612008475,2.0,1,3.472036163089797,2.0,1,3.716661169193685,3.0
./all_traces/perfect/existence/0033.trace,existence,0.0,1.0,4.8753957899752995,2.0,1,4.944980873959138,2.0,1,5.1678919608239084,2.0,1,4.900824578013272,2.0,0,900.0,,1,0.005014394875616,1.0,1,0.005464662099257,1.0
./all_traces/perfect/existence/0034.trace,existence,0.0,0.0,900.9532302450388,,0,900.5583027920219,,1,5.646284474991263,2.0,1,5.354908985085785,2.0,1,178.0563614910934,2.0,1,6.089598957914858,2.0,1,6.372138197999448,3.0
./all_traces/perfect/existence/0035.trace,existence,0.0,1.0,6.420536371180787,2.0,1,7.393548194086178,2.0,1,7.156784457154572,2.0,1,7.225326466141268,2.0,0,900.0,,1,0.007379161193966999,1.0,1,0.007936260895804001,1.0
./all_traces/perfect/existence/0036.trace,existence,0.0,0.0,901.8847848298027,,0,901.1258207831996,,1,19.64616043586284,2.0,1,19.12060154718347,2.0,1,852.0628853000234,2.0,1,20.869470201898373,2.0,1,21.813767137005925,3.0
./all_traces/perfect/existence/0037.trace,existence,0.0,,,,0,902.401828588918,,1,24.58129289606586,2.0,1,24.745109960902482,2.0,0,900.0,,1,0.054819897050038,1.0,1,0.117798625957221,1.0
./all_traces/perfect/universality/0000.trace,universality,0.0,1.0,0.379582823021337,2.0,1,0.423640473978594,2.0,1,0.431169038871303,2.0,1,0.40906242397613796,2.0,1,0.48051126999780497,2.0,1,0.334000495960936,3.0,1,0.32604158599861,3.0
./all_traces/perfect/universality/0001.trace,universality,0.0,1.0,0.534128071041778,2.0,1,0.586373782949522,2.0,1,0.5622251508757471,2.0,1,0.5342200240120291,2.0,1,0.245918174041435,2.0,1,0.346960505004972,3.0,1,0.38186462386511294,9.0
./all_traces/perfect/universality/0002.trace,universality,0.0,1.0,1.8325442580971867,2.0,1,1.89382601599209,2.0,1,1.8849784780759362,2.0,1,2.019000393105671,2.0,1,0.337134967092425,2.0,1,1.9139715631026784,2.0,1,1.709200276993215,3.0
./all_traces/perfect/universality/0003.trace,universality,0.0,1.0,2.009751099860296,2.0,1,2.332424132851884,2.0,1,2.150822913972661,2.0,1,2.2258693231269717,2.0,0,900.0,,1,0.002111767884344,1.0,1,0.001954752020538,1.0
./all_traces/perfect/universality/0004.trace,universality,0.0,1.0,3.865755564067513,2.0,1,4.024669494945556,2.0,1,4.051480011083187,2.0,1,4.0141568949911735,2.0,0,900.0,,1,0.002226601820439,1.0,1,0.0025819349102679996,1.0
./all_traces/perfect/universality/0005.trace,universality,0.0,1.0,3.6388676480855797,2.0,1,3.950328273000196,2.0,1,3.891458129044622,2.0,1,3.907280779909342,2.0,1,0.47973203496076205,2.0,1,4.603717189049347,2.0,1,3.234313803957775,3.0
./all_traces/perfect/universality/0006.trace,universality,0.0,1.0,3.917814422864467,2.0,1,4.399047050159424,2.0,1,4.423379997955634,2.0,1,4.383513350971043,2.0,0,900.0,,1,0.00427042786032,1.0,1,0.00367571413517,1.0
./all_traces/perfect/universality/0007.trace,universality,0.0,1.0,7.2071531519759455,2.0,1,7.920092402026057,2.0,1,7.341896340018137,2.0,1,8.200448666932061,2.0,0,900.0,,1,0.0045153659302740005,1.0,1,0.004604568937793,1.0
./all_traces/perfect/universality/0008.trace,universality,0.0,1.0,5.251429127063601,2.0,1,5.448513995856047,2.0,1,5.683609802043066,2.0,1,5.735003048786893,2.0,1,0.44193808408454105,2.0,1,6.902809937018901,2.0,1,5.1268385120201865,3.0
./all_traces/perfect/universality/0009.trace,universality,0.0,1.0,6.064815999008715,2.0,1,6.220698459073901,2.0,1,6.879968774970621,2.0,1,6.852388399885968,2.0,1,0.594117036089301,2.0,1,8.349556881003082,2.0,1,4.462839789222926,8.0
./all_traces/perfect/universality/0010.trace,universality,0.0,1.0,10.61793215596117,2.0,1,10.76976401498541,2.0,1,12.306544646155091,2.0,1,11.732701024971902,2.0,0,900.0,,1,0.0065427131485189995,1.0,1,0.006208177888766,1.0
./all_traces/perfect/universality/0011.trace,universality,0.0,1.0,18.196925992844623,2.0,1,20.495238248026,2.0,1,19.08569437614642,2.0,1,19.92619042098522,2.0,1,1.508481870172545,2.0,1,24.592195325996734,2.0,1,19.405975035158924,3.0
./all_traces/perfect/universality/0012.trace,universality,0.0,1.0,19.61247120704502,2.0,1,22.55917470203712,2.0,1,22.16458233701996,2.0,1,22.915846480056643,2.0,0,900.0,,1,0.170953327091411,1.0,1,0.056588893989101,1.0
./all_traces/perfect/universality/0013.trace,universality,0.0,1.0,37.875193444779136,2.0,1,39.74908302002585,2.0,1,39.91736731585115,2.0,1,40.27360419090839,2.0,0,900.0,,1,0.07065197103656799,1.0,1,0.066988789010793,1.0
./all_traces/perfect/universality/0014.trace,universality,0.0,1.0,9.733843194087967,5.0,1,10.010524355107918,5.0,1,10.552184257889166,5.0,1,1.613067906117067,3.0,1,14.640268155140802,5.0,1,1.134128378005698,7.0,1,0.23358108499087402,7.0
./all_traces/perfect/universality/0015.trace,universality,0.0,1.0,3.278081593103707,3.0,1,3.737462976947427,3.0,1,3.680572454817593,3.0,1,3.557937443023548,3.0,1,2.4124150478746738,3.0,1,0.458323698025197,5.0,1,0.41485556703992205,5.0
./all_traces/perfect/universality/0016.trace,universality,0.0,1.0,6.840540613047779,3.0,1,7.008490651845933,3.0,1,8.013556736987084,3.0,1,7.471241740975528,3.0,1,2.0813381429761653,3.0,1,0.70982513204217,5.0,1,0.72100809100084,5.0
./all_traces/perfect/universality/0017.trace,universality,0.0,1.0,51.862562598194934,5.0,1,128.01948696607724,5.0,1,10.246377795934675,3.0,1,10.397834322880954,3.0,1,9.691107289167123,5.0,1,4.785065178060903,8.0,1,3.188759074080736,25.0
./all_traces/perfect/universality/0018.trace,universality,0.0,1.0,16.74540869705379,3.0,1,19.097239263122898,3.0,1,17.396461953874677,3.0,1,0.619102579075843,1.0,1,1.148300973931328,3.0,1,1.935369258048013,5.0,1,1.818034595111385,5.0
./all_traces/perfect/universality/0019.trace,universality,0.0,1.0,37.03505411092192,3.0,1,35.026372815016664,3.0,1,36.44717681594193,3.0,1,35.84888909501024,3.0,1,4.651350441155955,3.0,1,8.208925942890348,9.0,1,6.949062068015338,14.0
./all_traces/perfect/universality/0020.trace,universality,0.0,1.0,115.78313677501863,5.0,1,338.3895040950738,5.0,1,17.804114643018693,3.0,1,17.952235558070242,3.0,1,10.584858379792422,5.0,1,5.004653451032937,14.0,1,3.94946405896917,25.0
./all_traces/perfect/universality/0021.trace,universality,0.0,1.0,34.80609968095086,3.0,1,36.6630159758497,3.0,1,34.57803312502801,3.0,1,37.823341635987155,3.0,1,2.66021544393152,3.0,1,9.181921349838378,9.0,1,8.385394601849839,9.0
./all_traces/perfect/universality/0022.trace,universality,0.0,1.0,85.8424891298637,3.0,1,72.98879864788614,3.0,1,70.33521336410196,3.0,1,74.62606184300967,3.0,1,4.804695624858142,3.0,1,13.66925282892771,9.0,1,12.600515933940187,19.0
./all_traces/perfect/universality/0023.trace,universality,0.0,1.0,292.3656724931206,5.0,1,509.5591068589129,5.0,1,35.764459291938685,3.0,1,37.640736493980505,3.0,1,8.335640698904173,5.0,1,6.7899175458587715,9.0,1,6.7359718978405,23.0
./all_traces/perfect/universality/0024.trace,universality,0.0,1.0,58.218310463009395,3.0,1,59.13176354300231,3.0,1,56.987918589962646,3.0,1,55.20532036013903,3.0,1,3.459496130002662,3.0,1,14.71563282003626,9.0,1,13.969165701884775,15.0
./all_traces/perfect/universality/0025.trace,universality,0.0,1.0,127.5766308598686,3.0,1,109.42206231295131,3.0,1,116.44769070507029,3.0,1,113.37635086989029,3.0,1,5.13463353109546,3.0,1,25.35299656586721,9.0,1,21.6269260419067,16.0
./all_traces/perfect/universality/0026.trace,universality,0.0,0.0,902.4602991270367,,0,901.544024300063,,1,390.1667028141674,3.0,1,399.3651189720258,3.0,1,21.950956837041307,5.0,1,275.01099030603655,10.0,1,31.934665702981878,17.0
./all_traces/perfect/universality/0027.trace,universality,0.0,0.0,902.7443976339418,,0,902.9124237077775,,1,189.9769052951597,3.0,1,204.4434210010804,3.0,1,35.60310344514437,5.0,1,54.61820189701393,9.0,1,56.639451141003526,20.0
./all_traces/perfect/universality/0028.trace,universality,0.0,1.0,585.2858357059304,3.0,1,380.3299403849523,3.0,1,402.5238857981749,3.0,1,396.20526717021136,3.0,1,8.252009335905312,3.0,1,80.34768248884939,9.0,1,73.54128374694847,9.0
./all_traces/perfect/universality/0029.trace,universality,0.0,1.0,3.7914377949200566,4.0,1,4.575874709989876,4.0,1,4.675040324917064,4.0,1,4.627740309108049,4.0,1,3.093017921084538,4.0,1,1.8668480259366331,6.0,1,1.480531711829826,17.0
./all_traces/perfect/universality/0030.trace,universality,0.0,1.0,6.646325575886293,4.0,1,7.876127106137574,4.0,1,7.226844563847407,4.0,1,7.6656816229224205,4.0,1,3.438917754916474,4.0,1,7.1766057771164915,6.0,1,1.268370124977082,16.0
./all_traces/perfect/universality/0031.trace,universality,0.0,1.0,59.488953545922406,5.0,1,352.4987408909947,5.0,1,395.1240870179609,5.0,1,298.83108102995897,4.0,1,23.699891035910696,14.0,1,442.98390417010523,23.0,1,15.696516329888256,56.0
./all_traces/perfect/universality/0032.trace,universality,0.0,1.0,108.60256777191536,5.0,1,212.84262760193087,5.0,1,112.41902448283508,4.0,1,115.03549675201064,4.0,1,65.5815428509377,5.0,1,156.69555634004064,10.0,1,36.94786130799911,41.0
./all_traces/perfect/universality/0033.trace,universality,0.0,1.0,262.517978186952,5.0,1,173.2519393060356,5.0,1,4.261308874934913,2.0,1,4.273643905064091,2.0,0,900.0,,1,0.0027097910642620003,1.0,1,0.002858605002984,1.0
./all_traces/perfect/universality/0034.trace,universality,0.0,1.0,114.97136566881092,5.0,1,735.9487879991066,5.0,1,514.3273419700563,4.0,1,568.2830559869763,4.0,1,28.140279354061928,5.0,1,873.9041214019528,8.0,1,65.21652826596983,68.0
./all_traces/perfect/universality/0035.trace,universality,0.0,1.0,275.7991998239886,5.0,1,354.97182616801,5.0,1,204.61719653801998,4.0,1,240.17856539599603,4.0,1,26.55626697302796,5.0,1,511.53367624501703,15.0,1,97.73505457281135,44.0
./all_traces/perfect/universality/0036.trace,universality,0.0,1.0,128.46641510119665,4.0,1,131.38197539700195,4.0,1,8.282781532965599,2.0,1,8.277653326978907,2.0,0,900.0,,1,0.004972798982635,1.0,1,0.005019583972170999,1.0
./all_traces/perfect/universality/0039.trace,universality,0.0,1.0,603.3244829648173,5.0,0,900.9464039490558,,1,12.77801048499532,2.0,1,12.53453516610898,2.0,0,900.0,,1,0.007817856036127,1.0,1,0.007111441111191999,1.0
./all_traces/perfect/universality/0042.trace,universality,0.0,0.0,900.0,,0,901.8899095240048,,1,40.6092903080862,2.0,1,42.054171302122995,2.0,0,900.0,,1,0.06308005703613201,1.0,1,0.060940002789721,1.0
./all_traces/misclass-5/abscence/0000.trace,abscence,0.05,1.0,4.450484861154108,4.0,1,4.209959243889898,4.0,1,4.279764003120364,4.0,1,1.514929967932403,3.0,1,8.277701896848157,4.0,1,5.415321790846066,5.0,1,2.858003521105274,19.0
./all_traces/misclass-5/abscence/0001.trace,abscence,0.05,1.0,47.38734605582431,6.0,1,41.58576542511583,6.0,1,38.6135973399505,6.0,1,0.5245529508683829,2.0,1,103.9880365880672,12.0,1,4.9136412229854605,8.0,1,4.5270679180975995,12.0
./all_traces/misclass-5/abscence/0003.trace,abscence,0.05,0.0,900.3406329411082,,0,900.3757312849631,,1,9.699916758108882,3.0,1,2.3619065999519084,2.0,0,900.0,,1,24.58730724803172,3.0,1,11.770425416063516,20.0
./all_traces/misclass-5/abscence/0005.trace,abscence,0.05,0.0,900.8381239150183,,0,900.7378673821222,,1,4.536079856101424,2.0,1,4.3445295330602685,2.0,0,900.0,,1,0.004232504870743,1.0,1,0.0044463758822530005,1.0
./all_traces/misclass-5/abscence/0006.trace,abscence,0.05,0.0,934.0805383841507,,0,900.9563389099203,,1,53.04093907098286,3.0,1,8.29324332694523,2.0,0,900.0,,0,900.7018734249286,,1,165.44964474695738,43.0
./all_traces/misclass-5/abscence/0008.trace,abscence,0.05,1.0,6.711985867936164,2.0,1,6.729258989216759,2.0,1,6.4869521318469205,2.0,1,6.245070705888794,2.0,0,900.0,,1,0.00581848109141,1.0,1,0.006246553966776,1.0
./all_traces/misclass-5/abscence/0011.trace,abscence,0.05,,,,0,980.5999532798303,,1,20.826556726126,2.0,1,22.65555183799006,2.0,0,900.0,,1,0.135828980011866,1.0,1,0.09589229500852499,1.0
./all_traces/misclass-5/abscence/0012.trace,abscence,0.05,0.0,900.0,,0,961.5998283750376,,1,37.9312780671753,2.0,1,42.14447509613819,2.0,0,900.0,,1,0.125158173032105,1.0,1,0.141664742957801,1.0
./all_traces/misclass-5/abscence/0029.trace,abscence,0.05,1.0,18.315118706086647,5.0,1,23.036071292124692,5.0,1,23.606277009937912,5.0,1,24.024110777070746,5.0,1,25.28344780183397,5.0,1,4.935951431980357,6.0,1,4.394075073068962,18.0
./all_traces/misclass-5/abscence/0030.trace,abscence,0.05,1.0,38.28629312198609,5.0,1,43.8696274771355,5.0,1,42.980253113899366,5.0,1,0.920262943021953,2.0,1,43.45282595604658,9.0,1,12.471049974905323,9.0,1,3.159399698954076,12.0
./all_traces/misclass-5/abscence/0033.trace,abscence,0.05,0.0,900.6058088259306,,0,900.580683494918,,1,4.312213659984991,2.0,1,4.38702689902857,2.0,0,900.0,,1,0.002768612001091,1.0,1,0.002861021086574,1.0
./all_traces/misclass-5/abscence/0039.trace,abscence,0.05,0.0,901.108508717036,,0,901.2242969828658,,1,12.669036821927874,2.0,1,12.793632357846944,2.0,0,900.0,,1,0.007965983822941999,1.0,1,0.008266963995993,1.0
./all_traces/misclass-5/abscence/0043.trace,abscence,0.05,0.0,954.8808151001576,,0,906.1716171291192,,1,44.22260722098872,2.0,1,42.653569797053926,2.0,0,900.0,,1,0.12862444901838901,1.0,1,0.21640560310334,1.0
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,0.05,1.0,2.4132174421101813,4.0,1,3.083392589120194,4.0,1,3.0207759700715537,4.0,1,1.004388861823827,3.0,1,2.742230487056076,4.0,1,1.471193504054099,8.0,1,0.8429365840274841,17.0
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,0.05,0.0,900.7751840818672,,0,900.488472082885,,1,5.1324579718057075,2.0,1,4.631885844981298,2.0,0,900.0,,1,0.003326919162646,1.0,1,0.00350542110391,1.0
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,0.05,0.0,930.5578964690213,,0,900.4424005639738,,1,7.134334365837276,1.0,1,7.172301520826294,1.0,0,900.0,,1,0.0047548220027239995,1.0,1,0.004799538990483,1.0
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,0.05,1.0,897.4819144350478,7.0,0,900.1958569861017,,1,1.114765031030402,2.0,1,1.096169372089207,2.0,0,900.0,,1,0.001945772906765,1.0,1,0.0019492378924040002,1.0
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,0.05,0.0,900.5837740388232,,0,900.2384795511607,,1,2.127630921080708,1.0,1,2.191920891171321,1.0,0,900.0,,1,0.0025014358107,1.0,1,0.0029639010317620003,1.0
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,0.05,0.0,900.5919524480122,,0,900.2721548979172,,1,571.8056194670497,4.0,1,3.3997662961482997,1.0,0,900.0,,0,900.2700178180821,,1,8.114890050841495,35.0
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,0.05,0.0,901.1645933790132,,0,900.7015668591484,,1,12.316577170975506,1.0,1,10.615200120955707,1.0,0,900.0,,1,0.100618358002976,1.0,1,0.173076342092827,1.0
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,0.05,1.0,46.181424155132845,6.0,1,200.26573845394887,6.0,1,213.8358589238487,6.0,1,118.59764761198313,5.0,1,123.54511827509849,6.0,1,1.625004297820851,6.0,1,1.4158362948801368,14.0
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,0.05,1.0,6.2972999738994995,4.0,1,7.064113845815883,4.0,1,6.9972139690071335,4.0,1,0.628317632945254,2.0,1,2.41361951106228,6.0,1,1.325765895890072,5.0,1,1.2230720249935978,6.0
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,0.05,0.0,900.4052130798808,,0,900.3662591939792,,1,2.9554869132116437,2.0,1,2.7380786358844493,2.0,0,900.0,,1,0.0039147050119940005,1.0,1,0.0037802970036859996,1.0
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,0.05,0.0,902.1302475461273,,0,900.4331143619493,,1,5.7535751638934025,2.0,1,5.1633403580635795,2.0,0,900.0,,1,0.007341085933149001,1.0,1,0.007287831045686999,1.0
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,0.05,0.0,900.0,,0,900.4588168258779,,1,8.517635707976298,2.0,1,8.000049493042752,2.0,0,900.0,,0,900.2720708060077,,1,27.306565525010228,35.0
./all_traces/misclass-5/existence/0001.trace,existence,0.05,1.0,7.10715328482911,4.0,1,7.0970297909807405,4.0,1,7.475829587085173,4.0,1,2.465606860117987,3.0,1,13.396684834035113,8.0,1,5.173991953022778,7.0,1,1.0038830079138281,10.0
./all_traces/misclass-5/existence/0002.trace,existence,0.05,1.0,114.87442801403813,6.0,1,296.50264390092343,6.0,1,347.700164743932,6.0,1,16.936894146027047,4.0,1,311.754877228057,6.0,1,20.41809524782002,13.0,1,3.5381275899708267,19.0
./all_traces/misclass-5/existence/0005.trace,existence,0.05,0.0,900.5974419349805,,0,900.6487807990053,,1,4.2463033399544665,2.0,1,4.14769932301715,2.0,0,900.0,,1,0.0015801689587529998,1.0,1,0.001569946063682,1.0
./all_traces/misclass-5/existence/0011.trace,existence,0.05,0.0,901.1564921259417,,0,900.6927280181552,,1,12.568281167186795,2.0,1,12.317872192012146,2.0,0,900.0,,1,0.004322696011513,1.0,1,0.004079759120941,1.0
./all_traces/misclass-5/existence/0014.trace,existence,0.05,0.0,924.3048992690165,,0,905.0087624019943,,1,40.07708527613431,2.0,1,44.457519093994044,2.0,0,900.0,,1,0.09940856299363099,1.0,1,0.081424923846498,1.0
./all_traces/misclass-5/existence/0015.trace,existence,0.05,1.0,10.40745014604181,5.0,1,9.571988821960987,5.0,1,11.13143189204857,5.0,1,0.4098900808021429,2.0,1,19.940659293904897,5.0,1,1.11356896511279,8.0,1,0.8164075140375641,8.0
./all_traces/misclass-5/existence/0016.trace,existence,0.05,1.0,6.652493102010339,4.0,1,5.841350833885372,4.0,1,6.241559592075646,4.0,1,0.5236934630665929,2.0,1,9.302263709018003,4.0,1,0.933534667128697,5.0,1,0.951923863962293,6.0
./all_traces/misclass-5/existence/0018.trace,existence,0.05,0.0,900.3794416058809,,0,900.3106923119631,,1,2.372480032965541,2.0,1,2.138199083972722,2.0,0,900.0,,1,3.4951318649109466,8.0,1,2.632411533035338,9.0
./all_traces/misclass-5/existence/0019.trace,existence,0.05,1.0,4.18130613095127,1.0,1,3.705072711920366,1.0,1,4.138693251879887,1.0,1,4.229939432116226,1.0,0,900.0,,1,0.001365575939417,1.0,1,0.001401253044605,1.0
./all_traces/misclass-5/existence/0021.trace,existence,0.05,0.0,900.7872357659508,,0,900.4805467759725,,1,4.361828253837301,2.0,1,4.488229115027933,2.0,0,900.0,,0,900.2979689720088,,1,77.08665142394602,33.0
./all_traces/misclass-5/existence/0022.trace,existence,0.05,0.0,920.1023426991887,,0,900.5967918101232,,1,7.953532776096837,1.0,1,8.463986228220165,1.0,0,900.0,,1,0.00271826214157,1.0,1,0.002686415798962,1.0
./all_traces/misclass-5/existence/0025.trace,existence,0.05,0.0,900.0,,0,900.6726178431418,,1,12.077696808148177,2.0,1,12.82006455003284,2.0,0,900.0,,1,0.003878408111632,1.0,1,0.0038349081296470003,1.0
./all_traces/misclass-5/existence/0029.trace,existence,0.05,1.0,0.45943181309849,2.0,1,0.395683942129836,2.0,1,0.442588423145935,2.0,1,0.422236885875464,2.0,1,0.374069284880534,2.0,1,0.889524006051943,2.0,1,0.901952130021527,12.0
./all_traces/misclass-5/existence/0030.trace,existence,0.05,0.0,900.2358465869911,,0,900.1875783260913,,1,2.02254000492394,2.0,1,1.8473235860001298,2.0,0,900.0,,1,270.83340445300564,15.0,1,6.7425808659754685,30.0
./all_traces/misclass-5/existence/0031.trace,existence,0.05,1.0,2.603083163034171,2.0,1,2.2795326160267,2.0,1,2.459854544140398,2.0,1,2.551516880979762,2.0,0,900.0,,1,0.003087566932663,1.0,1,0.0032860348001120003,1.0
./all_traces/misclass-5/existence/0033.trace,existence,0.05,0.0,900.6396770579739,,0,900.500119239092,,1,4.864434594055638,2.0,1,4.697613757103682,2.0,0,900.0,,0,900.2430965928362,,1,12.692090183030816,23.0
./all_traces/misclass-5/existence/0035.trace,existence,0.05,0.0,901.4952488399575,,0,971.78851144691,,1,7.261672951979562,2.0,1,7.318625303916633,2.0,0,900.0,,0,900.2466714491603,,1,16.427885172888633,2.0
./all_traces/misclass-5/universality/0000.trace,universality,0.05,1.0,25.45186430518516,6.0,1,46.870754899922765,6.0,1,45.50149488798343,6.0,1,0.3809305829927321,2.0,1,54.45770788495429,12.0,1,2.9317086900118734,9.0,1,1.8874170479830357,15.0
./all_traces/misclass-5/universality/0001.trace,universality,0.05,1.0,2.1871487169992183,3.0,1,2.445080002071336,3.0,1,2.145062630996108,3.0,1,0.521573407109827,2.0,1,0.742324526887387,3.0,1,0.73315656511113,3.0,1,0.6286320600192989,3.0
./all_traces/misclass-5/universality/0003.trace,universality,0.05,0.0,900.3440795629284,,0,900.3136448371223,,1,2.007052907021716,2.0,1,2.186580861918628,2.0,0,900.0,,1,0.0022267790045590002,1.0,1,0.0021627750247720005,1.0
./all_traces/misclass-5/universality/0004.trace,universality,0.05,0.0,900.5610017972067,,0,900.4964060969652,,1,3.711306300014258,2.0,1,3.722244753036648,2.0,0,900.0,,1,0.002313698176295,1.0,1,0.002447454025969,1.0
./all_traces/misclass-5/universality/0006.trace,universality,0.05,0.0,900.9507090300322,,0,900.5041390871629,,1,3.960863572079688,2.0,1,4.085588578833267,2.0,0,900.0,,1,0.00412282301113,1.0,1,0.004202713025734,1.0
./all_traces/misclass-5/universality/0007.trace,universality,0.05,0.0,935.5505768428557,,0,908.1592037559019,,1,7.261512768920512,2.0,1,7.412857120158152,2.0,0,900.0,,0,900.8727598688564,,1,159.29183216998356,49.0
./all_traces/misclass-5/universality/0009.trace,universality,0.05,0.0,901.1879646189045,,0,900.7221578001044,,1,6.185804517939688,2.0,1,8.215523421065882,2.0,0,900.0,,1,0.006690204143524,1.0,1,0.00668115587905,1.0
./all_traces/misclass-5/universality/0010.trace,universality,0.05,0.0,1063.9511050737926,,0,900.6384656829761,,1,10.89111667801626,2.0,1,11.250283447094262,2.0,0,900.0,,0,900.6448530370834,,1,60.65331577905454,32.0
./all_traces/misclass-5/universality/0012.trace,universality,0.05,,,,0,957.8325120639056,,1,21.30939875682816,2.0,1,21.933645114069805,2.0,0,900.0,,0,908.3834121560212,,1,57.80585525417701,15.0
./all_traces/misclass-5/universality/0013.trace,universality,0.05,0.0,935.3127608660144,,0,901.3288090489804,,1,38.47434592712671,2.0,1,39.702233052114025,2.0,0,900.0,,1,0.13608502596616698,1.0,1,0.11464054603129599,1.0
./all_traces/misclass-5/universality/0014.trace,universality,0.05,1.0,110.51798951695672,6.0,1,211.33828556491062,6.0,1,233.90844581904818,6.0,1,35.43267112993635,5.0,1,35.045716321095824,9.0,1,3.046954459045082,11.0,1,0.873015991877764,12.0
./all_traces/misclass-5/universality/0033.trace,universality,0.05,0.0,900.5664859579409,,0,900.6602600801273,,1,3.9681127530056983,2.0,1,3.9231641278602183,2.0,0,900.0,,1,0.0028768179472540003,1.0,1,0.0028808380011470006,1.0
./all_traces/misclass-5/universality/0036.trace,universality,0.05,0.0,900.0,,0,900.5646608490497,,1,434.57400596514333,4.0,1,8.264890290098265,2.0,0,900.0,,0,900.5648166979663,,1,36.33087744098157,27.0
./all_traces/misclass-5/universality/0039.trace,universality,0.05,0.0,901.26327975397,,0,950.2376455240884,,1,11.449196968926115,2.0,1,11.582074627047405,2.0,0,900.0,,1,0.008046736940742,1.0,1,0.007826559012756,1.0


==> joinedByTraces-sucDT80.csv <==
tracesfile,LTL_pattern_class,benchmark_noise,success_SAT,runtime_SAT,LTL_size_SAT,success_MaxSAT0,runtime_MaxSAT0,LTL_size_MaxSAT0,success_MaxSAT5,runtime_MaxSAT5,LTL_size_MaxSAT5,success_MaxSAT10,runtime_MaxSAT10,LTL_size_MaxSAT10,success_SATDT,runtime_SATDT,LTL_size_SATDT,success_MaxSATDT80,runtime_MaxSATDT80,LTL_size_MaxSATDT80,success_MaxSATDT60,runtime_MaxSATDT60,LTL_size_MaxSATDT60
./all_traces/perfect/abscence/0000.trace,abscence,0.0,1.0,1.4267832830082618,3.0,1,1.3456115720327941,3.0,1,1.4967658889945599,3.0,1,1.4763570271898059,3.0,1,0.41464627510867996,3.0,1,2.45922051393427,5.0,1,2.6567984030116345,14.0
./all_traces/perfect/abscence/0001.trace,abscence,0.0,1.0,2.215273007983342,3.0,1,1.9464892179239541,3.0,1,2.279410487040878,3.0,1,2.223453817190602,3.0,1,2.114796744892374,3.0,1,2.168988430174068,6.0,1,2.292915638070554,8.0
./all_traces/perfect/abscence/0002.trace,abscence,0.0,1.0,7.073222639039159,3.0,1,6.497485945932567,3.0,1,7.5290511280763885,3.0,1,7.169401920866221,3.0,1,0.412040347000584,3.0,1,11.288483516080305,3.0,1,7.459540884010494,5.0
./all_traces/perfect/abscence/0003.trace,abscence,0.0,1.0,10.218612126074733,3.0,1,8.587280408013612,3.0,1,9.808365979930386,3.0,1,2.2307834220118816,2.0,1,0.9786746250465509,3.0,1,11.398494827095421,3.0,1,3.1966773930471386,9.0
./all_traces/perfect/abscence/0004.trace,abscence,0.0,1.0,14.872120782034473,3.0,1,13.795112787047405,3.0,1,15.023846765980124,3.0,1,16.283095449907705,3.0,1,0.487073094816878,3.0,1,19.03260976611636,3.0,1,16.718681843020025,5.0
./all_traces/perfect/abscence/0005.trace,abscence,0.0,1.0,18.654028611024838,3.0,1,17.191904525971037,3.0,1,18.90983014414087,3.0,1,4.710912510054187,2.0,1,2.9938565078191464,3.0,1,28.15616494603455,3.0,1,18.034004249144346,4.0
./all_traces/perfect/abscence/0006.trace,abscence,0.0,1.0,39.76238712994382,3.0,1,38.628123407019295,3.0,1,8.081830837996677,2.0,1,8.04718407895416,2.0,0,900.0,,1,0.004501665942370999,1.0,1,0.004232296021655,1.0
./all_traces/perfect/abscence/0007.trace,abscence,0.0,1.0,21.91626566485502,3.0,1,21.827213633107018,3.0,1,23.4525934541598,3.0,1,22.253826705040414,3.0,1,0.4902973480056971,3.0,1,30.616724396124486,3.0,1,29.452183232875537,4.0
./all_traces/perfect/abscence/0008.trace,abscence,0.0,1.0,29.66648918902501,3.0,1,25.58180688600987,3.0,1,6.813405838795006,2.0,1,6.696507187094539,2.0,0,900.0,,1,0.006019428139551999,1.0,1,0.005753226112574,1.0
./all_traces/perfect/abscence/0009.trace,abscence,0.0,1.0,59.36994152911939,3.0,1,53.5940809189342,3.0,1,12.092244315193966,2.0,1,12.248479853849856,2.0,0,900.0,,1,0.006576152052729999,1.0,1,0.006287995958701001,1.0
./all_traces/perfect/abscence/0010.trace,abscence,0.0,1.0,73.32280918979086,3.0,1,78.04960542893969,3.0,1,82.84102416597307,3.0,1,87.10064689302817,3.0,1,1.6798713970929382,3.0,1,106.94958427804522,3.0,1,154.72742365417068,5.0
./all_traces/perfect/abscence/0011.trace,abscence,0.0,1.0,103.051946783904,3.0,1,95.40096382983029,3.0,1,22.313373711891476,2.0,1,23.997792175970968,2.0,0,900.0,,1,0.065138580976054,1.0,1,0.053987315855919996,1.0
./all_traces/perfect/abscence/0012.trace,abscence,0.0,1.0,248.3925812819507,3.0,1,199.68685225001536,3.0,1,41.610232075909146,2.0,1,38.43783382582478,2.0,0,900.0,,1,0.129057595040649,1.0,1,0.073661813046783,1.0
./all_traces/perfect/abscence/0013.trace,abscence,0.0,1.0,4.240075884852558,4.0,1,4.01384251494892,4.0,1,4.489836005959661,4.0,1,4.3477453959640115,4.0,1,4.441390465013684,4.0,1,0.736236777855083,6.0,1,0.471792279044166,6.0
./all_traces/perfect/abscence/0014.trace,abscence,0.0,1.0,10.652632203884425,4.0,1,10.813418586971238,4.0,1,11.968408454908056,4.0,1,11.469733153935524,4.0,1,10.814866048051043,4.0,1,1.566458988934755,6.0,1,1.043980287155136,12.0
./all_traces/perfect/abscence/0015.trace,abscence,0.0,1.0,20.909226190997288,4.0,1,21.596749752061445,4.0,1,23.847685491200533,4.0,1,24.002316609956328,4.0,1,13.318019076017663,4.0,1,21.13590708118864,5.0,1,4.330117964884266,11.0
./all_traces/perfect/abscence/0016.trace,abscence,0.0,1.0,259.9211079168599,6.0,0,900.3793422169985,,1,55.473876409931115,4.0,1,0.32712337188422697,1.0,1,17.925565350102264,6.0,1,4.906714204931632,9.0,1,4.732049959944562,14.0
./all_traces/perfect/abscence/0017.trace,abscence,0.0,1.0,64.48137750290334,4.0,1,61.710725966840975,4.0,1,73.17357652494684,4.0,1,71.48615229292773,4.0,1,6.044410004047678,4.0,1,13.441744652111087,16.0,1,11.425285808043554,23.0
./all_traces/perfect/abscence/0018.trace,abscence,0.0,1.0,123.70881530689077,4.0,1,146.9227523680311,4.0,1,156.82391067710702,4.0,1,0.822308965027332,1.0,1,12.414640980074182,4.0,1,14.372073916951196,15.0,1,14.132357124937696,15.0
./all_traces/perfect/abscence/0019.trace,abscence,0.0,1.0,458.4846429410391,6.0,0,900.5012264270335,,1,222.40136936400089,4.0,1,54.63034842396154,3.0,1,54.90125554008411,6.0,1,11.845861016074196,14.0,1,9.800145555054767,27.0
./all_traces/perfect/abscence/0020.trace,abscence,0.0,1.0,120.06351834209637,4.0,1,276.63591998885386,4.0,1,307.50550527288584,4.0,1,301.41131664998835,4.0,1,11.194219983182847,4.0,1,23.20138520700857,14.0,1,22.09024216514081,16.0
./all_traces/perfect/abscence/0021.trace,abscence,0.0,1.0,301.80614321702154,4.0,1,456.6431933841668,4.0,1,472.47093731304636,4.0,1,478.628576321993,4.0,1,38.15716062299907,4.0,1,42.57622577389702,16.0,1,38.156646020011976,16.0
./all_traces/perfect/abscence/0022.trace,abscence,0.0,0.0,901.1355524589308,,0,900.5808755350299,,1,344.2533581899479,4.0,1,135.4850210167933,3.0,1,73.17898106505162,6.0,1,46.18613775679842,8.0,1,10.873683020938186,23.0
./all_traces/perfect/abscence/0023.trace,abscence,0.0,1.0,210.9700470769312,4.0,1,733.3175112160388,4.0,1,754.973910544999,4.0,1,750.8792222661432,4.0,1,6.769891769858076,4.0,1,47.45163127896376,13.0,1,39.55074094398879,24.0
./all_traces/perfect/abscence/0024.trace,abscence,0.0,1.0,463.95262408605777,4.0,1,792.9001453071833,4.0,1,793.9398051800673,4.0,1,529.2635905018542,3.0,1,28.593163256067786,4.0,1,54.49325174489058,17.0,1,49.783486590953544,24.0
./all_traces/perfect/abscence/0028.trace,abscence,0.0,1.0,13.049739518901331,5.0,1,14.241860825102775,5.0,1,17.879555749008436,5.0,1,17.381041455082595,5.0,1,6.774885992053896,5.0,1,4.012781652156264,10.0,1,1.47784706694074,17.0
./all_traces/perfect/abscence/0029.trace,abscence,0.0,1.0,21.43962197983637,5.0,1,19.351167321205143,5.0,1,21.92803884414025,5.0,1,9.230315260821953,4.0,1,46.63267517182976,5.0,1,14.103376736165956,7.0,1,2.4200713189784437,12.0
./all_traces/perfect/abscence/0030.trace,abscence,0.0,1.0,36.11448062187992,5.0,1,40.674256144091494,5.0,1,47.936204729834564,5.0,1,16.308956786990162,4.0,1,59.02568768686615,5.0,1,4.528450621990488,9.0,1,2.846606658073142,13.0
./all_traces/perfect/abscence/0033.trace,abscence,0.0,1.0,591.2513860550242,6.0,1,698.0970333889128,6.0,1,4.2354008639231315,2.0,1,4.104365474078803,2.0,0,900.0,,1,0.002735243178904,1.0,1,0.00281660980545,1.0
./all_traces/perfect/abscence/0036.trace,abscence,0.0,0.0,972.1416163530665,,0,900.7457101070323,,1,8.425969752948731,2.0,1,8.401572123169899,2.0,0,900.0,,1,0.005361285060644,1.0,1,0.0052384610753509996,1.0
./all_traces/perfect/abscence/0039.trace,abscence,0.0,0.0,901.1614315859042,,0,901.0972459821496,,1,12.652187136001885,2.0,1,13.701562677975746,2.0,0,900.0,,1,0.007886755978689,1.0,1,0.007461437955499001,1.0
./all_traces/perfect/abscence/0042.trace,abscence,0.0,0.0,974.2791240729857,,0,902.4283816700336,,1,40.99724518298172,2.0,1,40.91754792793654,2.0,0,900.0,,1,0.117683848133311,1.0,1,0.1021559080109,1.0
./all_traces/perfect/abscence/0043.trace,abscence,0.0,0.0,937.159669392975,,0,902.7081010581461,,1,44.321328182006255,2.0,1,44.19193036900833,2.0,0,900.0,,1,0.07341347099281799,1.0,1,0.187484938185662,1.0
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,0.0,1.0,2.5947035050485283,4.0,1,2.6837866168934847,4.0,1,2.58916517905891,4.0,1,0.312982695875689,2.0,1,3.415155423805118,4.0,1,0.7855683651287109,7.0,1,1.01652886508964,11.0
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,0.0,0.0,900.2179582219105,,0,900.1164939617737,,1,109.98097036592662,4.0,1,1.75492211105302,2.0,1,57.16941748000682,14.0,1,11.038211842998862,19.0,1,2.48030097503215,23.0
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,0.0,1.0,59.744866267079495,4.0,1,61.40487900399603,4.0,1,5.191970785148441,2.0,1,4.895332813030108,2.0,0,900.0,,1,0.0034462169278409996,1.0,1,0.003297260962427,1.0
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,0.0,1.0,113.25107734207994,4.0,1,122.56546067399904,4.0,1,7.647869423031808,2.0,1,7.6051383409649125,2.0,0,900.0,,1,0.004363030195236,1.0,1,0.004628133028745999,1.0
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,0.0,,,,0,901.2092110509984,,1,24.45540961506776,1.0,1,25.36237125797197,1.0,0,900.0,,1,0.06237769708968701,1.0,1,0.100910566048697,1.0
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,0.0,1.0,1.1415442251600318,2.0,1,1.218413389055058,2.0,1,1.278355150017887,2.0,1,1.234337214147672,2.0,0,900.0,,1,0.002089487854391,1.0,1,0.0018404761794949998,1.0
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,0.0,1.0,22.20470049791038,4.0,1,24.609123050933704,4.0,1,2.374639092944562,1.0,1,2.334220859920606,1.0,0,900.0,,1,0.002834053942934,1.0,1,0.002683635102585,1.0
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,0.0,1.0,34.85735714202747,4.0,1,41.38622272596695,4.0,1,3.682943396037444,1.0,1,3.388037360971794,1.0,0,900.0,,1,0.0036467041354629995,1.0,1,0.003519323887303,1.0
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,0.0,1.0,142.97844790201634,4.0,1,165.02670360193588,4.0,1,11.207772474968808,1.0,1,11.856487512122841,1.0,0,900.0,,1,0.061837567947805004,1.0,1,0.12227762909606099,1.0
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,0.0,1.0,13.131010563811287,5.0,1,39.41953583294526,5.0,1,41.22733425511978,5.0,1,41.55335916206241,5.0,1,16.032698646886274,5.0,1,0.919213999062777,7.0,1,1.934711044887081,23.0
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,0.0,1.0,0.7019353341311221,2.0,1,0.687450943049043,2.0,1,0.69316992489621,2.0,1,0.6368870229925961,2.0,1,0.418311825953424,2.0,1,0.45651803491637105,3.0,1,0.94214124395512,5.0
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,0.0,1.0,2.954528568079695,2.0,1,2.885875988053158,2.0,1,2.867385155986994,2.0,1,3.0185407041572034,2.0,0,900.0,,1,0.004168945830315,1.0,1,0.0036988719366490004,1.0
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,0.0,1.0,62.53002989781089,4.0,1,67.7208362580277,4.0,1,5.3710684871766725,2.0,1,5.5295727599877855,2.0,0,900.0,,1,0.006691792048514,1.0,1,0.0074479419272390004,1.0
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,0.0,1.0,428.8267606350128,5.0,1,516.5047365969513,5.0,1,8.732530768029394,2.0,1,8.512727823108435,2.0,0,900.0,,1,0.010611435165629,1.0,1,0.011003244202584,1.0
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,0.0,0.0,951.968601592118,,0,901.2316704480908,,1,28.036000680178407,2.0,1,29.08994175097905,2.0,0,900.0,,1,0.076939577003941,1.0,1,0.14319388708099698,1.0
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,0.0,1.0,48.449124576058246,2.0,1,46.15488154790364,2.0,1,51.84101402689704,2.0,1,49.67709478409961,2.0,0,900.0,,1,0.039107045857236,1.0,1,0.06936567206867,1.0
./all_traces/perfect/existence/0000.trace,existence,0.0,1.0,8.905222204979511,5.0,1,12.071907823905349,5.0,1,12.507497094105931,5.0,1,6.795214548939838,4.0,1,13.602703696116807,5.0,1,1.59123403695412,15.0,1,1.649550116155296,20.0
./all_traces/perfect/existence/0001.trace,existence,0.0,1.0,15.675031673163176,5.0,1,24.642641169019047,5.0,1,22.34620844409801,5.0,1,2.6806252980604772,3.0,1,4.251802224898712,6.0,1,0.5630612510722129,7.0,1,0.9158077540341759,5.0
./all_traces/perfect/existence/0002.trace,existence,0.0,1.0,13.088678042870011,4.0,1,14.340432689059524,4.0,1,13.143433677963912,4.0,1,0.977158060064539,2.0,1,8.685248697176576,4.0,1,3.226606590906158,8.0,1,0.979046863038093,11.0
./all_traces/perfect/existence/0004.trace,existence,0.0,1.0,90.9509443710558,5.0,1,203.78459338308306,5.0,1,50.07770593510941,4.0,1,51.559929840965204,4.0,1,35.349035077029846,8.0,1,60.62402352318168,12.0,1,7.328592302044853,22.0
./all_traces/perfect/existence/0005.trace,existence,0.0,1.0,66.36976392986253,4.0,1,70.1897132541053,4.0,1,4.12125240592286,1.0,1,4.177672195015475,1.0,0,900.0,,1,0.0014432989992200001,1.0,1,0.0016185371205210003,1.0
./all_traces/perfect/existence/0007.trace,existence,0.0,1.0,210.12773867510256,5.0,1,589.4197470590008,5.0,1,219.87492933892648,4.0,1,272.6374783799984,4.0,1,40.872786336112775,5.0,1,263.0699319757987,7.0,1,28.6257322288584,66.0
./all_traces/perfect/existence/0008.trace,existence,0.0,1.0,405.8994735009037,5.0,1,429.7279099070002,5.0,1,7.90666882810183,2.0,1,8.357457185164094,2.0,0,900.0,,1,0.002693374175578,1.0,1,0.0031123340595509996,1.0
./all_traces/perfect/existence/0011.trace,existence,0.0,1.0,195.90149881900288,4.0,1,231.04220378119496,4.0,1,13.933747746050358,2.0,1,11.831812225980684,2.0,0,900.0,,1,0.003697901964188,1.0,1,0.004287645919247999,1.0
./all_traces/perfect/existence/0014.trace,existence,0.0,0.0,900.0,,0,902.5679320711644,,1,39.69228139007464,1.0,1,40.963192420080304,1.0,0,900.0,,1,0.05282674101181299,1.0,1,0.08557656500488499,1.0
./all_traces/perfect/existence/0015.trace,existence,0.0,1.0,0.397979467175901,2.0,1,0.41888867504894706,2.0,1,0.405117806047201,2.0,1,0.4161836220882829,2.0,1,0.518077851971611,2.0,1,0.3525524639990179,3.0,1,0.5467932501342151,3.0
./all_traces/perfect/existence/0016.trace,existence,0.0,1.0,0.49720058194361605,2.0,1,0.5309897828847171,2.0,1,0.5238166111521421,2.0,1,0.530626494903117,2.0,1,0.522930552950129,2.0,1,0.495612041093409,2.0,1,0.85498974006623,3.0
./all_traces/perfect/existence/0017.trace,existence,0.0,1.0,1.8583269740920516,2.0,1,1.922690649051219,2.0,1,2.003892016131431,2.0,1,2.015483675990254,2.0,1,0.359510365873575,2.0,1,1.9219362661242478,2.0,1,2.228342363145202,3.0
./all_traces/perfect/existence/0018.trace,existence,0.0,1.0,2.267160465940833,2.0,1,2.256264819996432,2.0,1,2.306031679967418,2.0,1,2.370514101115986,2.0,1,0.5379199380986389,2.0,1,2.307123536011204,2.0,1,2.051357318880036,3.0
./all_traces/perfect/existence/0019.trace,existence,0.0,1.0,3.9110414350871,2.0,1,4.158047920092939,2.0,1,3.9497826229780912,2.0,1,4.0933558559045204,2.0,0,900.0,,1,0.001317721093073,1.0,1,0.001461389008909,1.0
./all_traces/perfect/existence/0020.trace,existence,0.0,1.0,3.858517633052543,2.0,1,3.788272656034678,2.0,1,4.237803193973378,2.0,1,3.912564045982436,2.0,1,0.475568921072409,2.0,1,3.643843537196517,2.0,1,4.186288540950045,3.0
./all_traces/perfect/existence/0021.trace,existence,0.0,1.0,4.1263729829806834,2.0,1,4.46255579101853,2.0,1,4.35946509288624,2.0,1,4.230088626034558,2.0,0,900.0,,1,0.002438966883346,1.0,1,0.0024213129654529998,1.0
./all_traces/perfect/existence/0022.trace,existence,0.0,1.0,7.302636008942501,2.0,1,8.066176539985463,2.0,1,7.842031244188548,2.0,1,7.859912574058398,2.0,0,900.0,,1,0.002780176931992,1.0,1,0.0026138948742300003,1.0
./all_traces/perfect/existence/0023.trace,existence,0.0,1.0,5.370272130938248,2.0,1,6.147089119069277,2.0,1,6.2588827058207235,2.0,1,6.1582200119737545,2.0,1,0.39908838900737503,2.0,1,5.908220836892724,2.0,1,6.327309231972323,3.0
./all_traces/perfect/existence/0024.trace,existence,0.0,1.0,5.900658400962128,2.0,1,6.721804548986256,2.0,1,7.175412890035659,2.0,1,6.5708340210840115,2.0,0,900.0,,1,0.0028745809104290007,1.0,1,0.0032841730862859997,1.0
./all_traces/perfect/existence/0025.trace,existence,0.0,1.0,11.511803708039224,2.0,1,12.067528116982428,2.0,1,12.080212706932798,2.0,1,12.113941790070387,2.0,0,900.0,,1,0.003168408060446,1.0,1,0.003667721059173,1.0
./all_traces/perfect/existence/0026.trace,existence,0.0,1.0,18.977356065995988,2.0,1,20.403625277103856,2.0,1,19.643364168936387,2.0,1,19.591284916969016,2.0,1,2.574826485011726,2.0,1,20.13307930296287,2.0,1,25.230739497113966,3.0
./all_traces/perfect/existence/0027.trace,existence,0.0,1.0,22.030169997829947,2.0,1,21.680526474956427,2.0,1,22.837441741023213,2.0,1,22.15141805796884,2.0,0,900.0,,1,0.046827481826767,1.0,1,0.10798653401434401,1.0
./all_traces/perfect/existence/0028.trace,existence,0.0,1.0,40.04794779280201,2.0,1,39.910151733085506,2.0,1,36.481732508866116,2.0,1,36.436440108809634,2.0,0,900.0,,1,0.050694322912022007,1.0,1,0.09712110995314999,1.0
./all_traces/perfect/existence/0029.trace,existence,0.0,1.0,38.52966540213674,6.0,1,55.63932384597138,6.0,1,50.185085519216955,6.0,1,0.406917938962579,2.0,1,3.333358603995294,7.0,1,0.5182426299434161,7.0,1,0.86791620310396,14.0
./all_traces/perfect/existence/0030.trace,existence,0.0,1.0,1.689194998005405,2.0,1,1.8151406550314284,2.0,1,1.9654052790720018,2.0,1,1.9605739312246442,2.0,1,0.419090971816331,2.0,1,1.805495020933449,2.0,1,2.3168875530827795,3.0
./all_traces/perfect/existence/0031.trace,existence,0.0,1.0,2.4521408779546623,2.0,1,2.555110511137172,2.0,1,2.542994430055842,2.0,1,2.582196386065334,2.0,0,900.0,,1,0.002796437125653,1.0,1,0.003382616909221,1.0
./all_traces/perfect/existence/0032.trace,existence,0.0,0.0,900.5602438279892,,0,900.3226621088106,,1,3.6367538538761437,2.0,1,3.580666164169088,2.0,1,62.942654612008475,2.0,1,3.472036163089797,2.0,1,3.716661169193685,3.0
./all_traces/perfect/existence/0033.trace,existence,0.0,1.0,4.8753957899752995,2.0,1,4.944980873959138,2.0,1,5.1678919608239084,2.0,1,4.900824578013272,2.0,0,900.0,,1,0.005014394875616,1.0,1,0.005464662099257,1.0
./all_traces/perfect/existence/0034.trace,existence,0.0,0.0,900.9532302450388,,0,900.5583027920219,,1,5.646284474991263,2.0,1,5.354908985085785,2.0,1,178.0563614910934,2.0,1,6.089598957914858,2.0,1,6.372138197999448,3.0
./all_traces/perfect/existence/0035.trace,existence,0.0,1.0,6.420536371180787,2.0,1,7.393548194086178,2.0,1,7.156784457154572,2.0,1,7.225326466141268,2.0,0,900.0,,1,0.007379161193966999,1.0,1,0.007936260895804001,1.0
./all_traces/perfect/existence/0036.trace,existence,0.0,0.0,901.8847848298027,,0,901.1258207831996,,1,19.64616043586284,2.0,1,19.12060154718347,2.0,1,852.0628853000234,2.0,1,20.869470201898373,2.0,1,21.813767137005925,3.0
./all_traces/perfect/existence/0037.trace,existence,0.0,,,,0,902.401828588918,,1,24.58129289606586,2.0,1,24.745109960902482,2.0,0,900.0,,1,0.054819897050038,1.0,1,0.117798625957221,1.0
./all_traces/perfect/universality/0000.trace,universality,0.0,1.0,0.379582823021337,2.0,1,0.423640473978594,2.0,1,0.431169038871303,2.0,1,0.40906242397613796,2.0,1,0.48051126999780497,2.0,1,0.334000495960936,3.0,1,0.32604158599861,3.0
./all_traces/perfect/universality/0001.trace,universality,0.0,1.0,0.534128071041778,2.0,1,0.586373782949522,2.0,1,0.5622251508757471,2.0,1,0.5342200240120291,2.0,1,0.245918174041435,2.0,1,0.346960505004972,3.0,1,0.38186462386511294,9.0
./all_traces/perfect/universality/0002.trace,universality,0.0,1.0,1.8325442580971867,2.0,1,1.89382601599209,2.0,1,1.8849784780759362,2.0,1,2.019000393105671,2.0,1,0.337134967092425,2.0,1,1.9139715631026784,2.0,1,1.709200276993215,3.0
./all_traces/perfect/universality/0003.trace,universality,0.0,1.0,2.009751099860296,2.0,1,2.332424132851884,2.0,1,2.150822913972661,2.0,1,2.2258693231269717,2.0,0,900.0,,1,0.002111767884344,1.0,1,0.001954752020538,1.0
./all_traces/perfect/universality/0004.trace,universality,0.0,1.0,3.865755564067513,2.0,1,4.024669494945556,2.0,1,4.051480011083187,2.0,1,4.0141568949911735,2.0,0,900.0,,1,0.002226601820439,1.0,1,0.0025819349102679996,1.0
./all_traces/perfect/universality/0005.trace,universality,0.0,1.0,3.6388676480855797,2.0,1,3.950328273000196,2.0,1,3.891458129044622,2.0,1,3.907280779909342,2.0,1,0.47973203496076205,2.0,1,4.603717189049347,2.0,1,3.234313803957775,3.0
./all_traces/perfect/universality/0006.trace,universality,0.0,1.0,3.917814422864467,2.0,1,4.399047050159424,2.0,1,4.423379997955634,2.0,1,4.383513350971043,2.0,0,900.0,,1,0.00427042786032,1.0,1,0.00367571413517,1.0
./all_traces/perfect/universality/0007.trace,universality,0.0,1.0,7.2071531519759455,2.0,1,7.920092402026057,2.0,1,7.341896340018137,2.0,1,8.200448666932061,2.0,0,900.0,,1,0.0045153659302740005,1.0,1,0.004604568937793,1.0
./all_traces/perfect/universality/0008.trace,universality,0.0,1.0,5.251429127063601,2.0,1,5.448513995856047,2.0,1,5.683609802043066,2.0,1,5.735003048786893,2.0,1,0.44193808408454105,2.0,1,6.902809937018901,2.0,1,5.1268385120201865,3.0
./all_traces/perfect/universality/0009.trace,universality,0.0,1.0,6.064815999008715,2.0,1,6.220698459073901,2.0,1,6.879968774970621,2.0,1,6.852388399885968,2.0,1,0.594117036089301,2.0,1,8.349556881003082,2.0,1,4.462839789222926,8.0
./all_traces/perfect/universality/0010.trace,universality,0.0,1.0,10.61793215596117,2.0,1,10.76976401498541,2.0,1,12.306544646155091,2.0,1,11.732701024971902,2.0,0,900.0,,1,0.0065427131485189995,1.0,1,0.006208177888766,1.0
./all_traces/perfect/universality/0011.trace,universality,0.0,1.0,18.196925992844623,2.0,1,20.495238248026,2.0,1,19.08569437614642,2.0,1,19.92619042098522,2.0,1,1.508481870172545,2.0,1,24.592195325996734,2.0,1,19.405975035158924,3.0
./all_traces/perfect/universality/0012.trace,universality,0.0,1.0,19.61247120704502,2.0,1,22.55917470203712,2.0,1,22.16458233701996,2.0,1,22.915846480056643,2.0,0,900.0,,1,0.170953327091411,1.0,1,0.056588893989101,1.0
./all_traces/perfect/universality/0013.trace,universality,0.0,1.0,37.875193444779136,2.0,1,39.74908302002585,2.0,1,39.91736731585115,2.0,1,40.27360419090839,2.0,0,900.0,,1,0.07065197103656799,1.0,1,0.066988789010793,1.0
./all_traces/perfect/universality/0014.trace,universality,0.0,1.0,9.733843194087967,5.0,1,10.010524355107918,5.0,1,10.552184257889166,5.0,1,1.613067906117067,3.0,1,14.640268155140802,5.0,1,1.134128378005698,7.0,1,0.23358108499087402,7.0
./all_traces/perfect/universality/0015.trace,universality,0.0,1.0,3.278081593103707,3.0,1,3.737462976947427,3.0,1,3.680572454817593,3.0,1,3.557937443023548,3.0,1,2.4124150478746738,3.0,1,0.458323698025197,5.0,1,0.41485556703992205,5.0
./all_traces/perfect/universality/0016.trace,universality,0.0,1.0,6.840540613047779,3.0,1,7.008490651845933,3.0,1,8.013556736987084,3.0,1,7.471241740975528,3.0,1,2.0813381429761653,3.0,1,0.70982513204217,5.0,1,0.72100809100084,5.0
./all_traces/perfect/universality/0017.trace,universality,0.0,1.0,51.862562598194934,5.0,1,128.01948696607724,5.0,1,10.246377795934675,3.0,1,10.397834322880954,3.0,1,9.691107289167123,5.0,1,4.785065178060903,8.0,1,3.188759074080736,25.0
./all_traces/perfect/universality/0018.trace,universality,0.0,1.0,16.74540869705379,3.0,1,19.097239263122898,3.0,1,17.396461953874677,3.0,1,0.619102579075843,1.0,1,1.148300973931328,3.0,1,1.935369258048013,5.0,1,1.818034595111385,5.0
./all_traces/perfect/universality/0019.trace,universality,0.0,1.0,37.03505411092192,3.0,1,35.026372815016664,3.0,1,36.44717681594193,3.0,1,35.84888909501024,3.0,1,4.651350441155955,3.0,1,8.208925942890348,9.0,1,6.949062068015338,14.0
./all_traces/perfect/universality/0020.trace,universality,0.0,1.0,115.78313677501863,5.0,1,338.3895040950738,5.0,1,17.804114643018693,3.0,1,17.952235558070242,3.0,1,10.584858379792422,5.0,1,5.004653451032937,14.0,1,3.94946405896917,25.0
./all_traces/perfect/universality/0021.trace,universality,0.0,1.0,34.80609968095086,3.0,1,36.6630159758497,3.0,1,34.57803312502801,3.0,1,37.823341635987155,3.0,1,2.66021544393152,3.0,1,9.181921349838378,9.0,1,8.385394601849839,9.0
./all_traces/perfect/universality/0022.trace,universality,0.0,1.0,85.8424891298637,3.0,1,72.98879864788614,3.0,1,70.33521336410196,3.0,1,74.62606184300967,3.0,1,4.804695624858142,3.0,1,13.66925282892771,9.0,1,12.600515933940187,19.0
./all_traces/perfect/universality/0023.trace,universality,0.0,1.0,292.3656724931206,5.0,1,509.5591068589129,5.0,1,35.764459291938685,3.0,1,37.640736493980505,3.0,1,8.335640698904173,5.0,1,6.7899175458587715,9.0,1,6.7359718978405,23.0
./all_traces/perfect/universality/0024.trace,universality,0.0,1.0,58.218310463009395,3.0,1,59.13176354300231,3.0,1,56.987918589962646,3.0,1,55.20532036013903,3.0,1,3.459496130002662,3.0,1,14.71563282003626,9.0,1,13.969165701884775,15.0
./all_traces/perfect/universality/0025.trace,universality,0.0,1.0,127.5766308598686,3.0,1,109.42206231295131,3.0,1,116.44769070507029,3.0,1,113.37635086989029,3.0,1,5.13463353109546,3.0,1,25.35299656586721,9.0,1,21.6269260419067,16.0
./all_traces/perfect/universality/0026.trace,universality,0.0,0.0,902.4602991270367,,0,901.544024300063,,1,390.1667028141674,3.0,1,399.3651189720258,3.0,1,21.950956837041307,5.0,1,275.01099030603655,10.0,1,31.934665702981878,17.0
./all_traces/perfect/universality/0027.trace,universality,0.0,0.0,902.7443976339418,,0,902.9124237077775,,1,189.9769052951597,3.0,1,204.4434210010804,3.0,1,35.60310344514437,5.0,1,54.61820189701393,9.0,1,56.639451141003526,20.0
./all_traces/perfect/universality/0028.trace,universality,0.0,1.0,585.2858357059304,3.0,1,380.3299403849523,3.0,1,402.5238857981749,3.0,1,396.20526717021136,3.0,1,8.252009335905312,3.0,1,80.34768248884939,9.0,1,73.54128374694847,9.0
./all_traces/perfect/universality/0029.trace,universality,0.0,1.0,3.7914377949200566,4.0,1,4.575874709989876,4.0,1,4.675040324917064,4.0,1,4.627740309108049,4.0,1,3.093017921084538,4.0,1,1.8668480259366331,6.0,1,1.480531711829826,17.0
./all_traces/perfect/universality/0030.trace,universality,0.0,1.0,6.646325575886293,4.0,1,7.876127106137574,4.0,1,7.226844563847407,4.0,1,7.6656816229224205,4.0,1,3.438917754916474,4.0,1,7.1766057771164915,6.0,1,1.268370124977082,16.0
./all_traces/perfect/universality/0031.trace,universality,0.0,1.0,59.488953545922406,5.0,1,352.4987408909947,5.0,1,395.1240870179609,5.0,1,298.83108102995897,4.0,1,23.699891035910696,14.0,1,442.98390417010523,23.0,1,15.696516329888256,56.0
./all_traces/perfect/universality/0032.trace,universality,0.0,1.0,108.60256777191536,5.0,1,212.84262760193087,5.0,1,112.41902448283508,4.0,1,115.03549675201064,4.0,1,65.5815428509377,5.0,1,156.69555634004064,10.0,1,36.94786130799911,41.0
./all_traces/perfect/universality/0033.trace,universality,0.0,1.0,262.517978186952,5.0,1,173.2519393060356,5.0,1,4.261308874934913,2.0,1,4.273643905064091,2.0,0,900.0,,1,0.0027097910642620003,1.0,1,0.002858605002984,1.0
./all_traces/perfect/universality/0034.trace,universality,0.0,1.0,114.97136566881092,5.0,1,735.9487879991066,5.0,1,514.3273419700563,4.0,1,568.2830559869763,4.0,1,28.140279354061928,5.0,1,873.9041214019528,8.0,1,65.21652826596983,68.0
./all_traces/perfect/universality/0035.trace,universality,0.0,1.0,275.7991998239886,5.0,1,354.97182616801,5.0,1,204.61719653801998,4.0,1,240.17856539599603,4.0,1,26.55626697302796,5.0,1,511.53367624501703,15.0,1,97.73505457281135,44.0
./all_traces/perfect/universality/0036.trace,universality,0.0,1.0,128.46641510119665,4.0,1,131.38197539700195,4.0,1,8.282781532965599,2.0,1,8.277653326978907,2.0,0,900.0,,1,0.004972798982635,1.0,1,0.005019583972170999,1.0
./all_traces/perfect/universality/0039.trace,universality,0.0,1.0,603.3244829648173,5.0,0,900.9464039490558,,1,12.77801048499532,2.0,1,12.53453516610898,2.0,0,900.0,,1,0.007817856036127,1.0,1,0.007111441111191999,1.0
./all_traces/perfect/universality/0042.trace,universality,0.0,0.0,900.0,,0,901.8899095240048,,1,40.6092903080862,2.0,1,42.054171302122995,2.0,0,900.0,,1,0.06308005703613201,1.0,1,0.060940002789721,1.0
./all_traces/misclass-5/abscence/0000.trace,abscence,0.05,1.0,4.450484861154108,4.0,1,4.209959243889898,4.0,1,4.279764003120364,4.0,1,1.514929967932403,3.0,1,8.277701896848157,4.0,1,5.415321790846066,5.0,1,2.858003521105274,19.0
./all_traces/misclass-5/abscence/0001.trace,abscence,0.05,1.0,47.38734605582431,6.0,1,41.58576542511583,6.0,1,38.6135973399505,6.0,1,0.5245529508683829,2.0,1,103.9880365880672,12.0,1,4.9136412229854605,8.0,1,4.5270679180975995,12.0
./all_traces/misclass-5/abscence/0003.trace,abscence,0.05,0.0,900.3406329411082,,0,900.3757312849631,,1,9.699916758108882,3.0,1,2.3619065999519084,2.0,0,900.0,,1,24.58730724803172,3.0,1,11.770425416063516,20.0
./all_traces/misclass-5/abscence/0005.trace,abscence,0.05,0.0,900.8381239150183,,0,900.7378673821222,,1,4.536079856101424,2.0,1,4.3445295330602685,2.0,0,900.0,,1,0.004232504870743,1.0,1,0.0044463758822530005,1.0
./all_traces/misclass-5/abscence/0008.trace,abscence,0.05,1.0,6.711985867936164,2.0,1,6.729258989216759,2.0,1,6.4869521318469205,2.0,1,6.245070705888794,2.0,0,900.0,,1,0.00581848109141,1.0,1,0.006246553966776,1.0
./all_traces/misclass-5/abscence/0011.trace,abscence,0.05,,,,0,980.5999532798303,,1,20.826556726126,2.0,1,22.65555183799006,2.0,0,900.0,,1,0.135828980011866,1.0,1,0.09589229500852499,1.0
./all_traces/misclass-5/abscence/0012.trace,abscence,0.05,0.0,900.0,,0,961.5998283750376,,1,37.9312780671753,2.0,1,42.14447509613819,2.0,0,900.0,,1,0.125158173032105,1.0,1,0.141664742957801,1.0
./all_traces/misclass-5/abscence/0029.trace,abscence,0.05,1.0,18.315118706086647,5.0,1,23.036071292124692,5.0,1,23.606277009937912,5.0,1,24.024110777070746,5.0,1,25.28344780183397,5.0,1,4.935951431980357,6.0,1,4.394075073068962,18.0
./all_traces/misclass-5/abscence/0030.trace,abscence,0.05,1.0,38.28629312198609,5.0,1,43.8696274771355,5.0,1,42.980253113899366,5.0,1,0.920262943021953,2.0,1,43.45282595604658,9.0,1,12.471049974905323,9.0,1,3.159399698954076,12.0
./all_traces/misclass-5/abscence/0033.trace,abscence,0.05,0.0,900.6058088259306,,0,900.580683494918,,1,4.312213659984991,2.0,1,4.38702689902857,2.0,0,900.0,,1,0.002768612001091,1.0,1,0.002861021086574,1.0
./all_traces/misclass-5/abscence/0039.trace,abscence,0.05,0.0,901.108508717036,,0,901.2242969828658,,1,12.669036821927874,2.0,1,12.793632357846944,2.0,0,900.0,,1,0.007965983822941999,1.0,1,0.008266963995993,1.0
./all_traces/misclass-5/abscence/0043.trace,abscence,0.05,0.0,954.8808151001576,,0,906.1716171291192,,1,44.22260722098872,2.0,1,42.653569797053926,2.0,0,900.0,,1,0.12862444901838901,1.0,1,0.21640560310334,1.0
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,0.05,1.0,2.4132174421101813,4.0,1,3.083392589120194,4.0,1,3.0207759700715537,4.0,1,1.004388861823827,3.0,1,2.742230487056076,4.0,1,1.471193504054099,8.0,1,0.8429365840274841,17.0
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,0.05,0.0,900.7751840818672,,0,900.488472082885,,1,5.1324579718057075,2.0,1,4.631885844981298,2.0,0,900.0,,1,0.003326919162646,1.0,1,0.00350542110391,1.0
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,0.05,0.0,930.5578964690213,,0,900.4424005639738,,1,7.134334365837276,1.0,1,7.172301520826294,1.0,0,900.0,,1,0.0047548220027239995,1.0,1,0.004799538990483,1.0
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,0.05,1.0,897.4819144350478,7.0,0,900.1958569861017,,1,1.114765031030402,2.0,1,1.096169372089207,2.0,0,900.0,,1,0.001945772906765,1.0,1,0.0019492378924040002,1.0
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,0.05,0.0,900.5837740388232,,0,900.2384795511607,,1,2.127630921080708,1.0,1,2.191920891171321,1.0,0,900.0,,1,0.0025014358107,1.0,1,0.0029639010317620003,1.0
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,0.05,0.0,901.1645933790132,,0,900.7015668591484,,1,12.316577170975506,1.0,1,10.615200120955707,1.0,0,900.0,,1,0.100618358002976,1.0,1,0.173076342092827,1.0
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,0.05,1.0,46.181424155132845,6.0,1,200.26573845394887,6.0,1,213.8358589238487,6.0,1,118.59764761198313,5.0,1,123.54511827509849,6.0,1,1.625004297820851,6.0,1,1.4158362948801368,14.0
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,0.05,1.0,6.2972999738994995,4.0,1,7.064113845815883,4.0,1,6.9972139690071335,4.0,1,0.628317632945254,2.0,1,2.41361951106228,6.0,1,1.325765895890072,5.0,1,1.2230720249935978,6.0
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,0.05,0.0,900.4052130798808,,0,900.3662591939792,,1,2.9554869132116437,2.0,1,2.7380786358844493,2.0,0,900.0,,1,0.0039147050119940005,1.0,1,0.0037802970036859996,1.0
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,0.05,0.0,902.1302475461273,,0,900.4331143619493,,1,5.7535751638934025,2.0,1,5.1633403580635795,2.0,0,900.0,,1,0.007341085933149001,1.0,1,0.007287831045686999,1.0
./all_traces/misclass-5/existence/0001.trace,existence,0.05,1.0,7.10715328482911,4.0,1,7.0970297909807405,4.0,1,7.475829587085173,4.0,1,2.465606860117987,3.0,1,13.396684834035113,8.0,1,5.173991953022778,7.0,1,1.0038830079138281,10.0
./all_traces/misclass-5/existence/0002.trace,existence,0.05,1.0,114.87442801403813,6.0,1,296.50264390092343,6.0,1,347.700164743932,6.0,1,16.936894146027047,4.0,1,311.754877228057,6.0,1,20.41809524782002,13.0,1,3.5381275899708267,19.0
./all_traces/misclass-5/existence/0005.trace,existence,0.05,0.0,900.5974419349805,,0,900.6487807990053,,1,4.2463033399544665,2.0,1,4.14769932301715,2.0,0,900.0,,1,0.0015801689587529998,1.0,1,0.001569946063682,1.0
./all_traces/misclass-5/existence/0011.trace,existence,0.05,0.0,901.1564921259417,,0,900.6927280181552,,1,12.568281167186795,2.0,1,12.317872192012146,2.0,0,900.0,,1,0.004322696011513,1.0,1,0.004079759120941,1.0
./all_traces/misclass-5/existence/0014.trace,existence,0.05,0.0,924.3048992690165,,0,905.0087624019943,,1,40.07708527613431,2.0,1,44.457519093994044,2.0,0,900.0,,1,0.09940856299363099,1.0,1,0.081424923846498,1.0
./all_traces/misclass-5/existence/0015.trace,existence,0.05,1.0,10.40745014604181,5.0,1,9.571988821960987,5.0,1,11.13143189204857,5.0,1,0.4098900808021429,2.0,1,19.940659293904897,5.0,1,1.11356896511279,8.0,1,0.8164075140375641,8.0
./all_traces/misclass-5/existence/0016.trace,existence,0.05,1.0,6.652493102010339,4.0,1,5.841350833885372,4.0,1,6.241559592075646,4.0,1,0.5236934630665929,2.0,1,9.302263709018003,4.0,1,0.933534667128697,5.0,1,0.951923863962293,6.0
./all_traces/misclass-5/existence/0018.trace,existence,0.05,0.0,900.3794416058809,,0,900.3106923119631,,1,2.372480032965541,2.0,1,2.138199083972722,2.0,0,900.0,,1,3.4951318649109466,8.0,1,2.632411533035338,9.0
./all_traces/misclass-5/existence/0019.trace,existence,0.05,1.0,4.18130613095127,1.0,1,3.705072711920366,1.0,1,4.138693251879887,1.0,1,4.229939432116226,1.0,0,900.0,,1,0.001365575939417,1.0,1,0.001401253044605,1.0
./all_traces/misclass-5/existence/0022.trace,existence,0.05,0.0,920.1023426991887,,0,900.5967918101232,,1,7.953532776096837,1.0,1,8.463986228220165,1.0,0,900.0,,1,0.00271826214157,1.0,1,0.002686415798962,1.0
./all_traces/misclass-5/existence/0025.trace,existence,0.05,0.0,900.0,,0,900.6726178431418,,1,12.077696808148177,2.0,1,12.82006455003284,2.0,0,900.0,,1,0.003878408111632,1.0,1,0.0038349081296470003,1.0
./all_traces/misclass-5/existence/0029.trace,existence,0.05,1.0,0.45943181309849,2.0,1,0.395683942129836,2.0,1,0.442588423145935,2.0,1,0.422236885875464,2.0,1,0.374069284880534,2.0,1,0.889524006051943,2.0,1,0.901952130021527,12.0
./all_traces/misclass-5/existence/0030.trace,existence,0.05,0.0,900.2358465869911,,0,900.1875783260913,,1,2.02254000492394,2.0,1,1.8473235860001298,2.0,0,900.0,,1,270.83340445300564,15.0,1,6.7425808659754685,30.0
./all_traces/misclass-5/existence/0031.trace,existence,0.05,1.0,2.603083163034171,2.0,1,2.2795326160267,2.0,1,2.459854544140398,2.0,1,2.551516880979762,2.0,0,900.0,,1,0.003087566932663,1.0,1,0.0032860348001120003,1.0
./all_traces/misclass-5/universality/0000.trace,universality,0.05,1.0,25.45186430518516,6.0,1,46.870754899922765,6.0,1,45.50149488798343,6.0,1,0.3809305829927321,2.0,1,54.45770788495429,12.0,1,2.9317086900118734,9.0,1,1.8874170479830357,15.0
./all_traces/misclass-5/universality/0001.trace,universality,0.05,1.0,2.1871487169992183,3.0,1,2.445080002071336,3.0,1,2.145062630996108,3.0,1,0.521573407109827,2.0,1,0.742324526887387,3.0,1,0.73315656511113,3.0,1,0.6286320600192989,3.0
./all_traces/misclass-5/universality/0003.trace,universality,0.05,0.0,900.3440795629284,,0,900.3136448371223,,1,2.007052907021716,2.0,1,2.186580861918628,2.0,0,900.0,,1,0.0022267790045590002,1.0,1,0.0021627750247720005,1.0
./all_traces/misclass-5/universality/0004.trace,universality,0.05,0.0,900.5610017972067,,0,900.4964060969652,,1,3.711306300014258,2.0,1,3.722244753036648,2.0,0,900.0,,1,0.002313698176295,1.0,1,0.002447454025969,1.0
./all_traces/misclass-5/universality/0006.trace,universality,0.05,0.0,900.9507090300322,,0,900.5041390871629,,1,3.960863572079688,2.0,1,4.085588578833267,2.0,0,900.0,,1,0.00412282301113,1.0,1,0.004202713025734,1.0
./all_traces/misclass-5/universality/0009.trace,universality,0.05,0.0,901.1879646189045,,0,900.7221578001044,,1,6.185804517939688,2.0,1,8.215523421065882,2.0,0,900.0,,1,0.006690204143524,1.0,1,0.00668115587905,1.0
./all_traces/misclass-5/universality/0013.trace,universality,0.05,0.0,935.3127608660144,,0,901.3288090489804,,1,38.47434592712671,2.0,1,39.702233052114025,2.0,0,900.0,,1,0.13608502596616698,1.0,1,0.11464054603129599,1.0
./all_traces/misclass-5/universality/0014.trace,universality,0.05,1.0,110.51798951695672,6.0,1,211.33828556491062,6.0,1,233.90844581904818,6.0,1,35.43267112993635,5.0,1,35.045716321095824,9.0,1,3.046954459045082,11.0,1,0.873015991877764,12.0
./all_traces/misclass-5/universality/0033.trace,universality,0.05,0.0,900.5664859579409,,0,900.6602600801273,,1,3.9681127530056983,2.0,1,3.9231641278602183,2.0,0,900.0,,1,0.0028768179472540003,1.0,1,0.0028808380011470006,1.0
./all_traces/misclass-5/universality/0039.trace,universality,0.05,0.0,901.26327975397,,0,950.2376455240884,,1,11.449196968926115,2.0,1,11.582074627047405,2.0,0,900.0,,1,0.008046736940742,1.0,1,0.007826559012756,1.0


==> joinedByTraces.csv <==
tracesfile,LTL_pattern_class,benchmark_noise,success_SAT,runtime_SAT,LTL_size_SAT,success_MaxSAT0,runtime_MaxSAT0,LTL_size_MaxSAT0,success_MaxSAT5,runtime_MaxSAT5,LTL_size_MaxSAT5,success_MaxSAT10,runtime_MaxSAT10,LTL_size_MaxSAT10,success_SATDT,runtime_SATDT,LTL_size_SATDT,success_MaxSATDT80,runtime_MaxSATDT80,LTL_size_MaxSATDT80,success_MaxSATDT60,runtime_MaxSATDT60,LTL_size_MaxSATDT60
./all_traces/perfect/abscence/0000.trace,abscence,0.0,1.0,1.4267832830082618,3.0,1,1.3456115720327941,3.0,1,1.4967658889945599,3.0,1,1.4763570271898059,3.0,1,0.41464627510867996,3.0,1,2.45922051393427,5.0,1,2.6567984030116345,14.0
./all_traces/perfect/abscence/0001.trace,abscence,0.0,1.0,2.215273007983342,3.0,1,1.9464892179239541,3.0,1,2.279410487040878,3.0,1,2.223453817190602,3.0,1,2.114796744892374,3.0,1,2.168988430174068,6.0,1,2.292915638070554,8.0
./all_traces/perfect/abscence/0002.trace,abscence,0.0,1.0,7.073222639039159,3.0,1,6.497485945932567,3.0,1,7.5290511280763885,3.0,1,7.169401920866221,3.0,1,0.412040347000584,3.0,1,11.288483516080305,3.0,1,7.459540884010494,5.0
./all_traces/perfect/abscence/0003.trace,abscence,0.0,1.0,10.218612126074733,3.0,1,8.587280408013612,3.0,1,9.808365979930386,3.0,1,2.2307834220118816,2.0,1,0.9786746250465509,3.0,1,11.398494827095421,3.0,1,3.1966773930471386,9.0
./all_traces/perfect/abscence/0004.trace,abscence,0.0,1.0,14.872120782034473,3.0,1,13.795112787047405,3.0,1,15.023846765980124,3.0,1,16.283095449907705,3.0,1,0.487073094816878,3.0,1,19.03260976611636,3.0,1,16.718681843020025,5.0
./all_traces/perfect/abscence/0005.trace,abscence,0.0,1.0,18.654028611024838,3.0,1,17.191904525971037,3.0,1,18.90983014414087,3.0,1,4.710912510054187,2.0,1,2.9938565078191464,3.0,1,28.15616494603455,3.0,1,18.034004249144346,4.0
./all_traces/perfect/abscence/0006.trace,abscence,0.0,1.0,39.76238712994382,3.0,1,38.628123407019295,3.0,1,8.081830837996677,2.0,1,8.04718407895416,2.0,0,900.0,,1,0.004501665942370999,1.0,1,0.004232296021655,1.0
./all_traces/perfect/abscence/0007.trace,abscence,0.0,1.0,21.91626566485502,3.0,1,21.827213633107018,3.0,1,23.4525934541598,3.0,1,22.253826705040414,3.0,1,0.4902973480056971,3.0,1,30.616724396124486,3.0,1,29.452183232875537,4.0
./all_traces/perfect/abscence/0008.trace,abscence,0.0,1.0,29.66648918902501,3.0,1,25.58180688600987,3.0,1,6.813405838795006,2.0,1,6.696507187094539,2.0,0,900.0,,1,0.006019428139551999,1.0,1,0.005753226112574,1.0
./all_traces/perfect/abscence/0009.trace,abscence,0.0,1.0,59.36994152911939,3.0,1,53.5940809189342,3.0,1,12.092244315193966,2.0,1,12.248479853849856,2.0,0,900.0,,1,0.006576152052729999,1.0,1,0.006287995958701001,1.0
./all_traces/perfect/abscence/0010.trace,abscence,0.0,1.0,73.32280918979086,3.0,1,78.04960542893969,3.0,1,82.84102416597307,3.0,1,87.10064689302817,3.0,1,1.6798713970929382,3.0,1,106.94958427804522,3.0,1,154.72742365417068,5.0
./all_traces/perfect/abscence/0011.trace,abscence,0.0,1.0,103.051946783904,3.0,1,95.40096382983029,3.0,1,22.313373711891476,2.0,1,23.997792175970968,2.0,0,900.0,,1,0.065138580976054,1.0,1,0.053987315855919996,1.0
./all_traces/perfect/abscence/0012.trace,abscence,0.0,1.0,248.3925812819507,3.0,1,199.68685225001536,3.0,1,41.610232075909146,2.0,1,38.43783382582478,2.0,0,900.0,,1,0.129057595040649,1.0,1,0.073661813046783,1.0
./all_traces/perfect/abscence/0013.trace,abscence,0.0,1.0,4.240075884852558,4.0,1,4.01384251494892,4.0,1,4.489836005959661,4.0,1,4.3477453959640115,4.0,1,4.441390465013684,4.0,1,0.736236777855083,6.0,1,0.471792279044166,6.0
./all_traces/perfect/abscence/0014.trace,abscence,0.0,1.0,10.652632203884425,4.0,1,10.813418586971238,4.0,1,11.968408454908056,4.0,1,11.469733153935524,4.0,1,10.814866048051043,4.0,1,1.566458988934755,6.0,1,1.043980287155136,12.0
./all_traces/perfect/abscence/0015.trace,abscence,0.0,1.0,20.909226190997288,4.0,1,21.596749752061445,4.0,1,23.847685491200533,4.0,1,24.002316609956328,4.0,1,13.318019076017663,4.0,1,21.13590708118864,5.0,1,4.330117964884266,11.0
./all_traces/perfect/abscence/0016.trace,abscence,0.0,1.0,259.9211079168599,6.0,0,900.3793422169985,,1,55.473876409931115,4.0,1,0.32712337188422697,1.0,1,17.925565350102264,6.0,1,4.906714204931632,9.0,1,4.732049959944562,14.0
./all_traces/perfect/abscence/0017.trace,abscence,0.0,1.0,64.48137750290334,4.0,1,61.710725966840975,4.0,1,73.17357652494684,4.0,1,71.48615229292773,4.0,1,6.044410004047678,4.0,1,13.441744652111087,16.0,1,11.425285808043554,23.0
./all_traces/perfect/abscence/0018.trace,abscence,0.0,1.0,123.70881530689077,4.0,1,146.9227523680311,4.0,1,156.82391067710702,4.0,1,0.822308965027332,1.0,1,12.414640980074182,4.0,1,14.372073916951196,15.0,1,14.132357124937696,15.0
./all_traces/perfect/abscence/0019.trace,abscence,0.0,1.0,458.4846429410391,6.0,0,900.5012264270335,,1,222.40136936400089,4.0,1,54.63034842396154,3.0,1,54.90125554008411,6.0,1,11.845861016074196,14.0,1,9.800145555054767,27.0
./all_traces/perfect/abscence/0020.trace,abscence,0.0,1.0,120.06351834209637,4.0,1,276.63591998885386,4.0,1,307.50550527288584,4.0,1,301.41131664998835,4.0,1,11.194219983182847,4.0,1,23.20138520700857,14.0,1,22.09024216514081,16.0
./all_traces/perfect/abscence/0021.trace,abscence,0.0,1.0,301.80614321702154,4.0,1,456.6431933841668,4.0,1,472.47093731304636,4.0,1,478.628576321993,4.0,1,38.15716062299907,4.0,1,42.57622577389702,16.0,1,38.156646020011976,16.0
./all_traces/perfect/abscence/0022.trace,abscence,0.0,0.0,901.1355524589308,,0,900.5808755350299,,1,344.2533581899479,4.0,1,135.4850210167933,3.0,1,73.17898106505162,6.0,1,46.18613775679842,8.0,1,10.873683020938186,23.0
./all_traces/perfect/abscence/0023.trace,abscence,0.0,1.0,210.9700470769312,4.0,1,733.3175112160388,4.0,1,754.973910544999,4.0,1,750.8792222661432,4.0,1,6.769891769858076,4.0,1,47.45163127896376,13.0,1,39.55074094398879,24.0
./all_traces/perfect/abscence/0024.trace,abscence,0.0,1.0,463.95262408605777,4.0,1,792.9001453071833,4.0,1,793.9398051800673,4.0,1,529.2635905018542,3.0,1,28.593163256067786,4.0,1,54.49325174489058,17.0,1,49.783486590953544,24.0
./all_traces/perfect/abscence/0025.trace,abscence,0.0,0.0,902.2546655950135,,0,900.8322181601543,,0,902.2937440529934,,0,900.9107143040745,,1,47.276345503050834,6.0,1,287.4398334759753,25.0,1,246.32218955387359,36.0
./all_traces/perfect/abscence/0026.trace,abscence,0.0,0.0,902.4665239399764,,0,901.5921042540576,,0,905.5899831850547,,0,901.5059196269141,,1,160.6403079989832,6.0,1,304.2000666311942,11.0,1,297.3798926791642,69.0
./all_traces/perfect/abscence/0027.trace,abscence,0.0,,,,0,903.4752994859593,,0,907.3944625139702,,0,907.3231964909936,,1,30.056027577025812,4.0,1,423.3891246640123,12.0,1,420.5305566231255,44.0
./all_traces/perfect/abscence/0028.trace,abscence,0.0,1.0,13.049739518901331,5.0,1,14.241860825102775,5.0,1,17.879555749008436,5.0,1,17.381041455082595,5.0,1,6.774885992053896,5.0,1,4.012781652156264,10.0,1,1.47784706694074,17.0
./all_traces/perfect/abscence/0029.trace,abscence,0.0,1.0,21.43962197983637,5.0,1,19.351167321205143,5.0,1,21.92803884414025,5.0,1,9.230315260821953,4.0,1,46.63267517182976,5.0,1,14.103376736165956,7.0,1,2.4200713189784437,12.0
./all_traces/perfect/abscence/0030.trace,abscence,0.0,1.0,36.11448062187992,5.0,1,40.674256144091494,5.0,1,47.936204729834564,5.0,1,16.308956786990162,4.0,1,59.02568768686615,5.0,1,4.528450621990488,9.0,1,2.846606658073142,13.0
./all_traces/perfect/abscence/0031.trace,abscence,0.0,1.0,296.2450046641752,6.0,0,900.179287598934,,0,900.1812308509834,,0,900.1711013859604,,1,56.69539729412645,9.0,0,900.1754296319559,,1,45.90012695803306,75.0
./all_traces/perfect/abscence/0032.trace,abscence,0.0,1.0,443.3519025689457,6.0,0,900.2852910831572,,0,900.2854994980153,,0,900.2548056598752,,1,140.9449505910743,6.0,0,900.4033566811122,,1,54.98981362185441,52.0
./all_traces/perfect/abscence/0033.trace,abscence,0.0,1.0,591.2513860550242,6.0,1,698.0970333889128,6.0,1,4.2354008639231315,2.0,1,4.104365474078803,2.0,0,900.0,,1,0.002735243178904,1.0,1,0.00281660980545,1.0
./all_traces/perfect/abscence/0034.trace,abscence,0.0,1.0,547.6052769720553,6.0,0,900.3259245741648,,0,900.302773541771,,0,900.2989781349897,,1,44.25898204091936,6.0,0,900.6050732429138,,1,205.95333193615082,103.0
./all_traces/perfect/abscence/0035.trace,abscence,0.0,1.0,884.8709733290599,6.0,0,900.4336688469631,,0,900.4262090849223,,0,900.3890671881381,,1,187.85616888199002,6.0,0,900.8704015661496,,1,111.67839957517572,70.0
./all_traces/perfect/abscence/0036.trace,abscence,0.0,0.0,972.1416163530665,,0,900.7457101070323,,1,8.425969752948731,2.0,1,8.401572123169899,2.0,0,900.0,,1,0.005361285060644,1.0,1,0.0052384610753509996,1.0
./all_traces/perfect/abscence/0037.trace,abscence,0.0,1.0,630.0862090068404,6.0,0,900.2884571659378,,0,900.2574141558725,,0,900.264478335157,,1,91.2679233928211,6.0,0,900.2934345980174,,0,900.2172000401188,2.0
./all_traces/perfect/abscence/0038.trace,abscence,0.0,0.0,900.0,,0,900.6398062610533,,0,900.5835815318858,,0,900.6167482349556,,1,164.78956199414097,6.0,0,901.2078802189791,,1,696.8026869560126,119.0
./all_traces/perfect/abscence/0039.trace,abscence,0.0,0.0,901.1614315859042,,0,901.0972459821496,,1,12.652187136001885,2.0,1,13.701562677975746,2.0,0,900.0,,1,0.007886755978689,1.0,1,0.007461437955499001,1.0
./all_traces/perfect/abscence/0040.trace,abscence,0.0,0.0,902.3198924579193,,0,900.8793609798886,,0,900.8029161600862,,0,900.7917751409112,,1,38.45810652384535,9.0,0,901.01535532088,,0,900.866163201863,2.0
./all_traces/perfect/abscence/0041.trace,abscence,0.0,0.0,900.0,,0,901.0330997540151,,0,900.9311770820061,,0,900.9921699801926,,1,343.3398337811232,6.0,0,901.2354929221327,,0,901.0469197821803,2.0
./all_traces/perfect/abscence/0042.trace,abscence,0.0,0.0,974.2791240729857,,0,902.4283816700336,,1,40.99724518298172,2.0,1,40.91754792793654,2.0,0,900.0,,1,0.117683848133311,1.0,1,0.1021559080109,1.0
./all_traces/perfect/abscence/0043.trace,abscence,0.0,0.0,937.159669392975,,0,902.7081010581461,,1,44.321328182006255,2.0,1,44.19193036900833,2.0,0,900.0,,1,0.07341347099281799,1.0,1,0.187484938185662,1.0
./all_traces/perfect/disjunctionOfExistence/0000.trace,disjunctionOfExistence,0.0,1.0,2.5947035050485283,4.0,1,2.6837866168934847,4.0,1,2.58916517905891,4.0,1,0.312982695875689,2.0,1,3.415155423805118,4.0,1,0.7855683651287109,7.0,1,1.01652886508964,11.0
./all_traces/perfect/disjunctionOfExistence/0001.trace,disjunctionOfExistence,0.0,0.0,900.2179582219105,,0,900.1164939617737,,1,109.98097036592662,4.0,1,1.75492211105302,2.0,1,57.16941748000682,14.0,1,11.038211842998862,19.0,1,2.48030097503215,23.0
./all_traces/perfect/disjunctionOfExistence/0002.trace,disjunctionOfExistence,0.0,0.0,900.3985853560735,,0,900.3177230909932,,0,900.1752221230416,,0,900.1310800868088,,1,127.7067089760676,12.0,0,900.2155620199629,,1,9.450680098962039,59.0
./all_traces/perfect/disjunctionOfExistence/0003.trace,disjunctionOfExistence,0.0,1.0,59.744866267079495,4.0,1,61.40487900399603,4.0,1,5.191970785148441,2.0,1,4.895332813030108,2.0,0,900.0,,1,0.0034462169278409996,1.0,1,0.003297260962427,1.0
./all_traces/perfect/disjunctionOfExistence/0004.trace,disjunctionOfExistence,0.0,0.0,900.6811123271472,,0,900.3188667639625,,0,900.2663307709154,,0,900.2586819489952,,1,123.81660113204269,11.0,0,900.264143913053,3.0,1,15.341506932862101,64.0
./all_traces/perfect/disjunctionOfExistence/0005.trace,disjunctionOfExistence,0.0,1.0,113.25107734207994,4.0,1,122.56546067399904,4.0,1,7.647869423031808,2.0,1,7.6051383409649125,2.0,0,900.0,,1,0.004363030195236,1.0,1,0.004628133028745999,1.0
./all_traces/perfect/disjunctionOfExistence/0006.trace,disjunctionOfExistence,0.0,0.0,901.4268452851103,,0,900.4326697629876,,0,900.5112216419075,,0,900.4758336059749,,1,30.56320918910205,11.0,0,900.5873321150431,,1,86.5322861589957,118.0
./all_traces/perfect/disjunctionOfExistence/0007.trace,disjunctionOfExistence,0.0,,,,0,901.2092110509984,,1,24.45540961506776,1.0,1,25.36237125797197,1.0,0,900.0,,1,0.06237769708968701,1.0,1,0.100910566048697,1.0
./all_traces/perfect/disjunctionOfExistence/0008.trace,disjunctionOfExistence,0.0,1.0,1.1415442251600318,2.0,1,1.218413389055058,2.0,1,1.278355150017887,2.0,1,1.234337214147672,2.0,0,900.0,,1,0.002089487854391,1.0,1,0.0018404761794949998,1.0
./all_traces/perfect/disjunctionOfExistence/0009.trace,disjunctionOfExistence,0.0,1.0,22.20470049791038,4.0,1,24.609123050933704,4.0,1,2.374639092944562,1.0,1,2.334220859920606,1.0,0,900.0,,1,0.002834053942934,1.0,1,0.002683635102585,1.0
./all_traces/perfect/disjunctionOfExistence/0010.trace,disjunctionOfExistence,0.0,1.0,34.85735714202747,4.0,1,41.38622272596695,4.0,1,3.682943396037444,1.0,1,3.388037360971794,1.0,0,900.0,,1,0.0036467041354629995,1.0,1,0.003519323887303,1.0
./all_traces/perfect/disjunctionOfExistence/0011.trace,disjunctionOfExistence,0.0,1.0,142.97844790201634,4.0,1,165.02670360193588,4.0,1,11.207772474968808,1.0,1,11.856487512122841,1.0,0,900.0,,1,0.061837567947805004,1.0,1,0.12227762909606099,1.0
./all_traces/perfect/disjunctionOfExistence/0012.trace,disjunctionOfExistence,0.0,1.0,13.131010563811287,5.0,1,39.41953583294526,5.0,1,41.22733425511978,5.0,1,41.55335916206241,5.0,1,16.032698646886274,5.0,1,0.919213999062777,7.0,1,1.934711044887081,23.0
./all_traces/perfect/disjunctionOfExistence/0013.trace,disjunctionOfExistence,0.0,1.0,0.7019353341311221,2.0,1,0.687450943049043,2.0,1,0.69316992489621,2.0,1,0.6368870229925961,2.0,1,0.418311825953424,2.0,1,0.45651803491637105,3.0,1,0.94214124395512,5.0
./all_traces/perfect/disjunctionOfExistence/0014.trace,disjunctionOfExistence,0.0,0.0,900.3396405009552,,0,900.1151365649422,,0,900.1401440990156,,0,900.1228306340055,,0,900.0,,0,900.2625940479338,,1,7.610773225082085,44.0
./all_traces/perfect/disjunctionOfExistence/0015.trace,disjunctionOfExistence,0.0,1.0,2.954528568079695,2.0,1,2.885875988053158,2.0,1,2.867385155986994,2.0,1,3.0185407041572034,2.0,0,900.0,,1,0.004168945830315,1.0,1,0.0036988719366490004,1.0
./all_traces/perfect/disjunctionOfExistence/0016.trace,disjunctionOfExistence,0.0,0.0,900.7592027289792,,0,900.2469785599969,,0,900.2653161589988,,0,900.2357717189008,,0,900.0,,1,40.20419775089249,19.0,1,13.639348387019709,47.0
./all_traces/perfect/disjunctionOfExistence/0017.trace,disjunctionOfExistence,0.0,1.0,62.53002989781089,4.0,1,67.7208362580277,4.0,1,5.3710684871766725,2.0,1,5.5295727599877855,2.0,0,900.0,,1,0.006691792048514,1.0,1,0.0074479419272390004,1.0
./all_traces/perfect/disjunctionOfExistence/0018.trace,disjunctionOfExistence,0.0,0.0,923.135549276136,,0,900.1985399969853,,0,900.2919167089276,,0,900.2707898148801,,1,117.99064277904108,5.0,0,900.2851936989464,,1,20.060703858034685,30.0
./all_traces/perfect/disjunctionOfExistence/0019.trace,disjunctionOfExistence,0.0,1.0,428.8267606350128,5.0,1,516.5047365969513,5.0,1,8.732530768029394,2.0,1,8.512727823108435,2.0,0,900.0,,1,0.010611435165629,1.0,1,0.011003244202584,1.0
./all_traces/perfect/disjunctionOfExistence/0020.trace,disjunctionOfExistence,0.0,0.0,900.0,,0,900.7551357108168,,0,900.8222772108857,,0,900.8947543359828,,0,900.0,,0,900.8057315819896,,1,143.8407303809654,10.0
./all_traces/perfect/disjunctionOfExistence/0021.trace,disjunctionOfExistence,0.0,0.0,951.968601592118,,0,901.2316704480908,,1,28.036000680178407,2.0,1,29.08994175097905,2.0,0,900.0,,1,0.076939577003941,1.0,1,0.14319388708099698,1.0
./all_traces/perfect/disjunctionOfExistence/0022.trace,disjunctionOfExistence,0.0,1.0,48.449124576058246,2.0,1,46.15488154790364,2.0,1,51.84101402689704,2.0,1,49.67709478409961,2.0,0,900.0,,1,0.039107045857236,1.0,1,0.06936567206867,1.0
./all_traces/perfect/existence/0000.trace,existence,0.0,1.0,8.905222204979511,5.0,1,12.071907823905349,5.0,1,12.507497094105931,5.0,1,6.795214548939838,4.0,1,13.602703696116807,5.0,1,1.59123403695412,15.0,1,1.649550116155296,20.0
./all_traces/perfect/existence/0001.trace,existence,0.0,1.0,15.675031673163176,5.0,1,24.642641169019047,5.0,1,22.34620844409801,5.0,1,2.6806252980604772,3.0,1,4.251802224898712,6.0,1,0.5630612510722129,7.0,1,0.9158077540341759,5.0
./all_traces/perfect/existence/0002.trace,existence,0.0,1.0,13.088678042870011,4.0,1,14.340432689059524,4.0,1,13.143433677963912,4.0,1,0.977158060064539,2.0,1,8.685248697176576,4.0,1,3.226606590906158,8.0,1,0.979046863038093,11.0
./all_traces/perfect/existence/0003.trace,existence,0.0,0.0,900.3851105549838,,0,900.3460503940006,,1,486.95906773000013,5.0,1,768.6236865881365,5.0,1,18.861315268790353,5.0,0,900.1917676338927,4.0,1,15.131489977007732,39.0
./all_traces/perfect/existence/0004.trace,existence,0.0,1.0,90.9509443710558,5.0,1,203.78459338308306,5.0,1,50.07770593510941,4.0,1,51.559929840965204,4.0,1,35.349035077029846,8.0,1,60.62402352318168,12.0,1,7.328592302044853,22.0
./all_traces/perfect/existence/0005.trace,existence,0.0,1.0,66.36976392986253,4.0,1,70.1897132541053,4.0,1,4.12125240592286,1.0,1,4.177672195015475,1.0,0,900.0,,1,0.0014432989992200001,1.0,1,0.0016185371205210003,1.0
./all_traces/perfect/existence/0006.trace,existence,0.0,0.0,900.7461009591353,,0,900.2858707441483,,0,900.2781854609494,,0,900.2990485031622,,1,531.4489554679021,7.0,1,596.0347994070034,15.0,1,99.4809873320628,68.0
./all_traces/perfect/existence/0007.trace,existence,0.0,1.0,210.12773867510256,5.0,1,589.4197470590008,5.0,1,219.87492933892648,4.0,1,272.6374783799984,4.0,1,40.872786336112775,5.0,1,263.0699319757987,7.0,1,28.6257322288584,66.0
./all_traces/perfect/existence/0008.trace,existence,0.0,1.0,405.8994735009037,5.0,1,429.7279099070002,5.0,1,7.90666882810183,2.0,1,8.357457185164094,2.0,0,900.0,,1,0.002693374175578,1.0,1,0.0031123340595509996,1.0
./all_traces/perfect/existence/0009.trace,existence,0.0,0.0,901.0816581060643,,0,901.3413154371083,,0,900.3101533029695,,0,900.2391998597886,,1,321.76100274920464,28.0,0,900.3104368119966,,1,65.2768441119697,104.0
./all_traces/perfect/existence/0010.trace,existence,0.0,1.0,347.42459962493734,5.0,0,900.5216792270078,,0,900.5011808229609,,0,900.4941911329515,,1,33.97752147191204,5.0,0,900.6057127441743,,1,140.03876925888468,63.0
./all_traces/perfect/existence/0011.trace,existence,0.0,1.0,195.90149881900288,4.0,1,231.04220378119496,4.0,1,13.933747746050358,2.0,1,11.831812225980684,2.0,0,900.0,,1,0.003697901964188,1.0,1,0.004287645919247999,1.0
./all_traces/perfect/existence/0012.trace,existence,0.0,0.0,902.4336234889926,,0,900.854975803988,,0,900.5560624999925,,0,901.3106283829547,,1,23.83570406609215,5.0,0,900.9525927109644,,0,900.753184436122,10.0
./all_traces/perfect/existence/0013.trace,existence,0.0,0.0,941.7252712338233,,0,903.108419005992,,0,900.7298105650116,,0,902.325837112032,,1,46.75736476108432,5.0,0,901.1594847911039,,0,900.1292916170787,25.0
./all_traces/perfect/existence/0014.trace,existence,0.0,0.0,900.0,,0,902.5679320711644,,1,39.69228139007464,1.0,1,40.963192420080304,1.0,0,900.0,,1,0.05282674101181299,1.0,1,0.08557656500488499,1.0
./all_traces/perfect/existence/0015.trace,existence,0.0,1.0,0.397979467175901,2.0,1,0.41888867504894706,2.0,1,0.405117806047201,2.0,1,0.4161836220882829,2.0,1,0.518077851971611,2.0,1,0.3525524639990179,3.0,1,0.5467932501342151,3.0
./all_traces/perfect/existence/0016.trace,existence,0.0,1.0,0.49720058194361605,2.0,1,0.5309897828847171,2.0,1,0.5238166111521421,2.0,1,0.530626494903117,2.0,1,0.522930552950129,2.0,1,0.495612041093409,2.0,1,0.85498974006623,3.0
./all_traces/perfect/existence/0017.trace,existence,0.0,1.0,1.8583269740920516,2.0,1,1.922690649051219,2.0,1,2.003892016131431,2.0,1,2.015483675990254,2.0,1,0.359510365873575,2.0,1,1.9219362661242478,2.0,1,2.228342363145202,3.0
./all_traces/perfect/existence/0018.trace,existence,0.0,1.0,2.267160465940833,2.0,1,2.256264819996432,2.0,1,2.306031679967418,2.0,1,2.370514101115986,2.0,1,0.5379199380986389,2.0,1,2.307123536011204,2.0,1,2.051357318880036,3.0
./all_traces/perfect/existence/0019.trace,existence,0.0,1.0,3.9110414350871,2.0,1,4.158047920092939,2.0,1,3.9497826229780912,2.0,1,4.0933558559045204,2.0,0,900.0,,1,0.001317721093073,1.0,1,0.001461389008909,1.0
./all_traces/perfect/existence/0020.trace,existence,0.0,1.0,3.858517633052543,2.0,1,3.788272656034678,2.0,1,4.237803193973378,2.0,1,3.912564045982436,2.0,1,0.475568921072409,2.0,1,3.643843537196517,2.0,1,4.186288540950045,3.0
./all_traces/perfect/existence/0021.trace,existence,0.0,1.0,4.1263729829806834,2.0,1,4.46255579101853,2.0,1,4.35946509288624,2.0,1,4.230088626034558,2.0,0,900.0,,1,0.002438966883346,1.0,1,0.0024213129654529998,1.0
./all_traces/perfect/existence/0022.trace,existence,0.0,1.0,7.302636008942501,2.0,1,8.066176539985463,2.0,1,7.842031244188548,2.0,1,7.859912574058398,2.0,0,900.0,,1,0.002780176931992,1.0,1,0.0026138948742300003,1.0
./all_traces/perfect/existence/0023.trace,existence,0.0,1.0,5.370272130938248,2.0,1,6.147089119069277,2.0,1,6.2588827058207235,2.0,1,6.1582200119737545,2.0,1,0.39908838900737503,2.0,1,5.908220836892724,2.0,1,6.327309231972323,3.0
./all_traces/perfect/existence/0024.trace,existence,0.0,1.0,5.900658400962128,2.0,1,6.721804548986256,2.0,1,7.175412890035659,2.0,1,6.5708340210840115,2.0,0,900.0,,1,0.0028745809104290007,1.0,1,0.0032841730862859997,1.0
./all_traces/perfect/existence/0025.trace,existence,0.0,1.0,11.511803708039224,2.0,1,12.067528116982428,2.0,1,12.080212706932798,2.0,1,12.113941790070387,2.0,0,900.0,,1,0.003168408060446,1.0,1,0.003667721059173,1.0
./all_traces/perfect/existence/0026.trace,existence,0.0,1.0,18.977356065995988,2.0,1,20.403625277103856,2.0,1,19.643364168936387,2.0,1,19.591284916969016,2.0,1,2.574826485011726,2.0,1,20.13307930296287,2.0,1,25.230739497113966,3.0
./all_traces/perfect/existence/0027.trace,existence,0.0,1.0,22.030169997829947,2.0,1,21.680526474956427,2.0,1,22.837441741023213,2.0,1,22.15141805796884,2.0,0,900.0,,1,0.046827481826767,1.0,1,0.10798653401434401,1.0
./all_traces/perfect/existence/0028.trace,existence,0.0,1.0,40.04794779280201,2.0,1,39.910151733085506,2.0,1,36.481732508866116,2.0,1,36.436440108809634,2.0,0,900.0,,1,0.050694322912022007,1.0,1,0.09712110995314999,1.0
./all_traces/perfect/existence/0029.trace,existence,0.0,1.0,38.52966540213674,6.0,1,55.63932384597138,6.0,1,50.185085519216955,6.0,1,0.406917938962579,2.0,1,3.333358603995294,7.0,1,0.5182426299434161,7.0,1,0.86791620310396,14.0
./all_traces/perfect/existence/0030.trace,existence,0.0,1.0,1.689194998005405,2.0,1,1.8151406550314284,2.0,1,1.9654052790720018,2.0,1,1.9605739312246442,2.0,1,0.419090971816331,2.0,1,1.805495020933449,2.0,1,2.3168875530827795,3.0
./all_traces/perfect/existence/0031.trace,existence,0.0,1.0,2.4521408779546623,2.0,1,2.555110511137172,2.0,1,2.542994430055842,2.0,1,2.582196386065334,2.0,0,900.0,,1,0.002796437125653,1.0,1,0.003382616909221,1.0
./all_traces/perfect/existence/0032.trace,existence,0.0,0.0,900.5602438279892,,0,900.3226621088106,,1,3.6367538538761437,2.0,1,3.580666164169088,2.0,1,62.942654612008475,2.0,1,3.472036163089797,2.0,1,3.716661169193685,3.0
./all_traces/perfect/existence/0033.trace,existence,0.0,1.0,4.8753957899752995,2.0,1,4.944980873959138,2.0,1,5.1678919608239084,2.0,1,4.900824578013272,2.0,0,900.0,,1,0.005014394875616,1.0,1,0.005464662099257,1.0
./all_traces/perfect/existence/0034.trace,existence,0.0,0.0,900.9532302450388,,0,900.5583027920219,,1,5.646284474991263,2.0,1,5.354908985085785,2.0,1,178.0563614910934,2.0,1,6.089598957914858,2.0,1,6.372138197999448,3.0
./all_traces/perfect/existence/0035.trace,existence,0.0,1.0,6.420536371180787,2.0,1,7.393548194086178,2.0,1,7.156784457154572,2.0,1,7.225326466141268,2.0,0,900.0,,1,0.007379161193966999,1.0,1,0.007936260895804001,1.0
./all_traces/perfect/existence/0036.trace,existence,0.0,0.0,901.8847848298027,,0,901.1258207831996,,1,19.64616043586284,2.0,1,19.12060154718347,2.0,1,852.0628853000234,2.0,1,20.869470201898373,2.0,1,21.813767137005925,3.0
./all_traces/perfect/existence/0037.trace,existence,0.0,,,,0,902.401828588918,,1,24.58129289606586,2.0,1,24.745109960902482,2.0,0,900.0,,1,0.054819897050038,1.0,1,0.117798625957221,1.0
./all_traces/perfect/universality/0000.trace,universality,0.0,1.0,0.379582823021337,2.0,1,0.423640473978594,2.0,1,0.431169038871303,2.0,1,0.40906242397613796,2.0,1,0.48051126999780497,2.0,1,0.334000495960936,3.0,1,0.32604158599861,3.0
./all_traces/perfect/universality/0001.trace,universality,0.0,1.0,0.534128071041778,2.0,1,0.586373782949522,2.0,1,0.5622251508757471,2.0,1,0.5342200240120291,2.0,1,0.245918174041435,2.0,1,0.346960505004972,3.0,1,0.38186462386511294,9.0
./all_traces/perfect/universality/0002.trace,universality,0.0,1.0,1.8325442580971867,2.0,1,1.89382601599209,2.0,1,1.8849784780759362,2.0,1,2.019000393105671,2.0,1,0.337134967092425,2.0,1,1.9139715631026784,2.0,1,1.709200276993215,3.0
./all_traces/perfect/universality/0003.trace,universality,0.0,1.0,2.009751099860296,2.0,1,2.332424132851884,2.0,1,2.150822913972661,2.0,1,2.2258693231269717,2.0,0,900.0,,1,0.002111767884344,1.0,1,0.001954752020538,1.0
./all_traces/perfect/universality/0004.trace,universality,0.0,1.0,3.865755564067513,2.0,1,4.024669494945556,2.0,1,4.051480011083187,2.0,1,4.0141568949911735,2.0,0,900.0,,1,0.002226601820439,1.0,1,0.0025819349102679996,1.0
./all_traces/perfect/universality/0005.trace,universality,0.0,1.0,3.6388676480855797,2.0,1,3.950328273000196,2.0,1,3.891458129044622,2.0,1,3.907280779909342,2.0,1,0.47973203496076205,2.0,1,4.603717189049347,2.0,1,3.234313803957775,3.0
./all_traces/perfect/universality/0006.trace,universality,0.0,1.0,3.917814422864467,2.0,1,4.399047050159424,2.0,1,4.423379997955634,2.0,1,4.383513350971043,2.0,0,900.0,,1,0.00427042786032,1.0,1,0.00367571413517,1.0
./all_traces/perfect/universality/0007.trace,universality,0.0,1.0,7.2071531519759455,2.0,1,7.920092402026057,2.0,1,7.341896340018137,2.0,1,8.200448666932061,2.0,0,900.0,,1,0.0045153659302740005,1.0,1,0.004604568937793,1.0
./all_traces/perfect/universality/0008.trace,universality,0.0,1.0,5.251429127063601,2.0,1,5.448513995856047,2.0,1,5.683609802043066,2.0,1,5.735003048786893,2.0,1,0.44193808408454105,2.0,1,6.902809937018901,2.0,1,5.1268385120201865,3.0
./all_traces/perfect/universality/0009.trace,universality,0.0,1.0,6.064815999008715,2.0,1,6.220698459073901,2.0,1,6.879968774970621,2.0,1,6.852388399885968,2.0,1,0.594117036089301,2.0,1,8.349556881003082,2.0,1,4.462839789222926,8.0
./all_traces/perfect/universality/0010.trace,universality,0.0,1.0,10.61793215596117,2.0,1,10.76976401498541,2.0,1,12.306544646155091,2.0,1,11.732701024971902,2.0,0,900.0,,1,0.0065427131485189995,1.0,1,0.006208177888766,1.0
./all_traces/perfect/universality/0011.trace,universality,0.0,1.0,18.196925992844623,2.0,1,20.495238248026,2.0,1,19.08569437614642,2.0,1,19.92619042098522,2.0,1,1.508481870172545,2.0,1,24.592195325996734,2.0,1,19.405975035158924,3.0
./all_traces/perfect/universality/0012.trace,universality,0.0,1.0,19.61247120704502,2.0,1,22.55917470203712,2.0,1,22.16458233701996,2.0,1,22.915846480056643,2.0,0,900.0,,1,0.170953327091411,1.0,1,0.056588893989101,1.0
./all_traces/perfect/universality/0013.trace,universality,0.0,1.0,37.875193444779136,2.0,1,39.74908302002585,2.0,1,39.91736731585115,2.0,1,40.27360419090839,2.0,0,900.0,,1,0.07065197103656799,1.0,1,0.066988789010793,1.0
./all_traces/perfect/universality/0014.trace,universality,0.0,1.0,9.733843194087967,5.0,1,10.010524355107918,5.0,1,10.552184257889166,5.0,1,1.613067906117067,3.0,1,14.640268155140802,5.0,1,1.134128378005698,7.0,1,0.23358108499087402,7.0
./all_traces/perfect/universality/0015.trace,universality,0.0,1.0,3.278081593103707,3.0,1,3.737462976947427,3.0,1,3.680572454817593,3.0,1,3.557937443023548,3.0,1,2.4124150478746738,3.0,1,0.458323698025197,5.0,1,0.41485556703992205,5.0
./all_traces/perfect/universality/0016.trace,universality,0.0,1.0,6.840540613047779,3.0,1,7.008490651845933,3.0,1,8.013556736987084,3.0,1,7.471241740975528,3.0,1,2.0813381429761653,3.0,1,0.70982513204217,5.0,1,0.72100809100084,5.0
./all_traces/perfect/universality/0017.trace,universality,0.0,1.0,51.862562598194934,5.0,1,128.01948696607724,5.0,1,10.246377795934675,3.0,1,10.397834322880954,3.0,1,9.691107289167123,5.0,1,4.785065178060903,8.0,1,3.188759074080736,25.0
./all_traces/perfect/universality/0018.trace,universality,0.0,1.0,16.74540869705379,3.0,1,19.097239263122898,3.0,1,17.396461953874677,3.0,1,0.619102579075843,1.0,1,1.148300973931328,3.0,1,1.935369258048013,5.0,1,1.818034595111385,5.0
./all_traces/perfect/universality/0019.trace,universality,0.0,1.0,37.03505411092192,3.0,1,35.026372815016664,3.0,1,36.44717681594193,3.0,1,35.84888909501024,3.0,1,4.651350441155955,3.0,1,8.208925942890348,9.0,1,6.949062068015338,14.0
./all_traces/perfect/universality/0020.trace,universality,0.0,1.0,115.78313677501863,5.0,1,338.3895040950738,5.0,1,17.804114643018693,3.0,1,17.952235558070242,3.0,1,10.584858379792422,5.0,1,5.004653451032937,14.0,1,3.94946405896917,25.0
./all_traces/perfect/universality/0021.trace,universality,0.0,1.0,34.80609968095086,3.0,1,36.6630159758497,3.0,1,34.57803312502801,3.0,1,37.823341635987155,3.0,1,2.66021544393152,3.0,1,9.181921349838378,9.0,1,8.385394601849839,9.0
./all_traces/perfect/universality/0022.trace,universality,0.0,1.0,85.8424891298637,3.0,1,72.98879864788614,3.0,1,70.33521336410196,3.0,1,74.62606184300967,3.0,1,4.804695624858142,3.0,1,13.66925282892771,9.0,1,12.600515933940187,19.0
./all_traces/perfect/universality/0023.trace,universality,0.0,1.0,292.3656724931206,5.0,1,509.5591068589129,5.0,1,35.764459291938685,3.0,1,37.640736493980505,3.0,1,8.335640698904173,5.0,1,6.7899175458587715,9.0,1,6.7359718978405,23.0
./all_traces/perfect/universality/0024.trace,universality,0.0,1.0,58.218310463009395,3.0,1,59.13176354300231,3.0,1,56.987918589962646,3.0,1,55.20532036013903,3.0,1,3.459496130002662,3.0,1,14.71563282003626,9.0,1,13.969165701884775,15.0
./all_traces/perfect/universality/0025.trace,universality,0.0,1.0,127.5766308598686,3.0,1,109.42206231295131,3.0,1,116.44769070507029,3.0,1,113.37635086989029,3.0,1,5.13463353109546,3.0,1,25.35299656586721,9.0,1,21.6269260419067,16.0
./all_traces/perfect/universality/0026.trace,universality,0.0,0.0,902.4602991270367,,0,901.544024300063,,1,390.1667028141674,3.0,1,399.3651189720258,3.0,1,21.950956837041307,5.0,1,275.01099030603655,10.0,1,31.934665702981878,17.0
./all_traces/perfect/universality/0027.trace,universality,0.0,0.0,902.7443976339418,,0,902.9124237077775,,1,189.9769052951597,3.0,1,204.4434210010804,3.0,1,35.60310344514437,5.0,1,54.61820189701393,9.0,1,56.639451141003526,20.0
./all_traces/perfect/universality/0028.trace,universality,0.0,1.0,585.2858357059304,3.0,1,380.3299403849523,3.0,1,402.5238857981749,3.0,1,396.20526717021136,3.0,1,8.252009335905312,3.0,1,80.34768248884939,9.0,1,73.54128374694847,9.0
./all_traces/perfect/universality/0029.trace,universality,0.0,1.0,3.7914377949200566,4.0,1,4.575874709989876,4.0,1,4.675040324917064,4.0,1,4.627740309108049,4.0,1,3.093017921084538,4.0,1,1.8668480259366331,6.0,1,1.480531711829826,17.0
./all_traces/perfect/universality/0030.trace,universality,0.0,1.0,6.646325575886293,4.0,1,7.876127106137574,4.0,1,7.226844563847407,4.0,1,7.6656816229224205,4.0,1,3.438917754916474,4.0,1,7.1766057771164915,6.0,1,1.268370124977082,16.0
./all_traces/perfect/universality/0031.trace,universality,0.0,1.0,59.488953545922406,5.0,1,352.4987408909947,5.0,1,395.1240870179609,5.0,1,298.83108102995897,4.0,1,23.699891035910696,14.0,1,442.98390417010523,23.0,1,15.696516329888256,56.0
./all_traces/perfect/universality/0032.trace,universality,0.0,1.0,108.60256777191536,5.0,1,212.84262760193087,5.0,1,112.41902448283508,4.0,1,115.03549675201064,4.0,1,65.5815428509377,5.0,1,156.69555634004064,10.0,1,36.94786130799911,41.0
./all_traces/perfect/universality/0033.trace,universality,0.0,1.0,262.517978186952,5.0,1,173.2519393060356,5.0,1,4.261308874934913,2.0,1,4.273643905064091,2.0,0,900.0,,1,0.0027097910642620003,1.0,1,0.002858605002984,1.0
./all_traces/perfect/universality/0034.trace,universality,0.0,1.0,114.97136566881092,5.0,1,735.9487879991066,5.0,1,514.3273419700563,4.0,1,568.2830559869763,4.0,1,28.140279354061928,5.0,1,873.9041214019528,8.0,1,65.21652826596983,68.0
./all_traces/perfect/universality/0035.trace,universality,0.0,1.0,275.7991998239886,5.0,1,354.97182616801,5.0,1,204.61719653801998,4.0,1,240.17856539599603,4.0,1,26.55626697302796,5.0,1,511.53367624501703,15.0,1,97.73505457281135,44.0
./all_traces/perfect/universality/0036.trace,universality,0.0,1.0,128.46641510119665,4.0,1,131.38197539700195,4.0,1,8.282781532965599,2.0,1,8.277653326978907,2.0,0,900.0,,1,0.004972798982635,1.0,1,0.005019583972170999,1.0
./all_traces/perfect/universality/0037.trace,universality,0.0,1.0,206.47430362412703,5.0,0,900.2463111060207,,0,900.2125338411424,,0,900.3222471170593,,1,8.419594804057851,5.0,0,900.3205183940007,,1,858.2034849841147,89.0
./all_traces/perfect/universality/0038.trace,universality,0.0,1.0,500.6270084641874,5.0,0,900.5760835970286,,0,968.6957197010053,,1,780.7777152771596,4.0,1,60.0889669158496,5.0,0,900.2868865139317,,1,169.30807736096904,99.0
./all_traces/perfect/universality/0039.trace,universality,0.0,1.0,603.3244829648173,5.0,0,900.9464039490558,,1,12.77801048499532,2.0,1,12.53453516610898,2.0,0,900.0,,1,0.007817856036127,1.0,1,0.007111441111191999,1.0
./all_traces/perfect/universality/0040.trace,universality,0.0,0.0,902.3291864939964,,0,900.8024867910426,,0,900.6549504490104,,0,900.6008183869998,,1,20.46352136414498,5.0,0,900.865827896865,,0,900.5538300659973,2.0
./all_traces/perfect/universality/0041.trace,universality,0.0,0.0,981.0710043290164,,0,903.5829748890828,,0,901.7491196969058,,0,900.7573829379397,,1,24.57655243994668,5.0,0,903.4935857839882,,0,901.1111547031907,2.0
./all_traces/perfect/universality/0042.trace,universality,0.0,0.0,900.0,,0,901.8899095240048,,1,40.6092903080862,2.0,1,42.054171302122995,2.0,0,900.0,,1,0.06308005703613201,1.0,1,0.060940002789721,1.0
./all_traces/misclass-5/abscence/0000.trace,abscence,0.05,1.0,4.450484861154108,4.0,1,4.209959243889898,4.0,1,4.279764003120364,4.0,1,1.514929967932403,3.0,1,8.277701896848157,4.0,1,5.415321790846066,5.0,1,2.858003521105274,19.0
./all_traces/misclass-5/abscence/0001.trace,abscence,0.05,1.0,47.38734605582431,6.0,1,41.58576542511583,6.0,1,38.6135973399505,6.0,1,0.5245529508683829,2.0,1,103.9880365880672,12.0,1,4.9136412229854605,8.0,1,4.5270679180975995,12.0
./all_traces/misclass-5/abscence/0002.trace,abscence,0.05,0.0,900.7731376700103,,0,900.2330514779313,,0,900.2376023058313,,1,9.026477033039553,3.0,0,900.0,,0,900.0907034499104,7.0,0,900.0356292359065,11.0
./all_traces/misclass-5/abscence/0003.trace,abscence,0.05,0.0,900.3406329411082,,0,900.3757312849631,,1,9.699916758108882,3.0,1,2.3619065999519084,2.0,0,900.0,,1,24.58730724803172,3.0,1,11.770425416063516,20.0
./all_traces/misclass-5/abscence/0004.trace,abscence,0.05,0.0,900.713562410092,,0,900.4444650181102,,0,900.4269553071354,,1,16.574565794086087,3.0,0,900.0,,0,900.268901381176,3.0,1,67.34920525504275,54.0
./all_traces/misclass-5/abscence/0005.trace,abscence,0.05,0.0,900.8381239150183,,0,900.7378673821222,,1,4.536079856101424,2.0,1,4.3445295330602685,2.0,0,900.0,,1,0.004232504870743,1.0,1,0.0044463758822530005,1.0
./all_traces/misclass-5/abscence/0006.trace,abscence,0.05,0.0,934.0805383841507,,0,900.9563389099203,,1,53.04093907098286,3.0,1,8.29324332694523,2.0,0,900.0,,0,900.7018734249286,,1,165.44964474695738,43.0
./all_traces/misclass-5/abscence/0007.trace,abscence,0.05,0.0,901.0501625239847,,0,912.2187270701396,,0,905.7052966109476,,1,49.96238000201993,3.0,0,900.0,,0,900.7113763990345,3.0,0,900.1554080918431,8.0
./all_traces/misclass-5/abscence/0008.trace,abscence,0.05,1.0,6.711985867936164,2.0,1,6.729258989216759,2.0,1,6.4869521318469205,2.0,1,6.245070705888794,2.0,0,900.0,,1,0.00581848109141,1.0,1,0.006246553966776,1.0
./all_traces/misclass-5/abscence/0009.trace,abscence,0.05,0.0,900.0,,0,900.7249647369607,,1,89.84356345911509,3.0,1,11.651855499017985,2.0,0,900.0,,0,900.607402409194,,0,901.356869933894,
./all_traces/misclass-5/abscence/0010.trace,abscence,0.05,0.0,902.4062515299303,,0,900.99900978012,,0,944.06809693994,,1,599.5374238030054,3.0,0,900.0,,0,921.0243958949576,3.0,0,900.4482317310758,2.0
./all_traces/misclass-5/abscence/0011.trace,abscence,0.05,,,,0,980.5999532798303,,1,20.826556726126,2.0,1,22.65555183799006,2.0,0,900.0,,1,0.135828980011866,1.0,1,0.09589229500852499,1.0
./all_traces/misclass-5/abscence/0012.trace,abscence,0.05,0.0,900.0,,0,961.5998283750376,,1,37.9312780671753,2.0,1,42.14447509613819,2.0,0,900.0,,1,0.125158173032105,1.0,1,0.141664742957801,1.0
./all_traces/misclass-5/abscence/0013.trace,abscence,0.05,1.0,244.88006207579747,7.0,0,900.0723979591858,,0,900.0696761419531,,1,5.6304153450764725,4.0,1,124.58024483104236,12.0,1,0.9458459608722479,11.0,1,1.057678723940626,11.0
./all_traces/misclass-5/abscence/0014.trace,abscence,0.05,0.0,900.1172035930213,,0,900.1628309630322,,0,900.1794176178519,,1,17.141727874986827,4.0,0,900.0,,1,2.743216270115226,9.0,1,2.4697808271739627,17.0
./all_traces/misclass-5/abscence/0015.trace,abscence,0.05,0.0,900.2353302361444,,0,900.2324244920164,,0,900.2310616991017,,1,24.501109275035557,4.0,0,900.0,,1,23.32497290498577,8.0,1,5.9772272401023665,16.0
./all_traces/misclass-5/abscence/0016.trace,abscence,0.05,0.0,900.5297240689398,,0,900.2440210070926,,0,900.2223612938542,,1,139.5598921170458,4.0,0,900.0,,1,13.136465589981524,23.0,1,8.459737455938011,37.0
./all_traces/misclass-5/abscence/0017.trace,abscence,0.05,0.0,900.7241150250193,,0,900.4849256451707,,0,900.4483683591243,,1,299.48349665803835,4.0,0,900.0,,1,440.8843091288582,38.0,1,23.483613837044693,38.0
./all_traces/misclass-5/abscence/0018.trace,abscence,0.05,0.0,981.7863661490846,,0,900.7566629732028,,0,900.7900268619417,,1,522.8877614790108,4.0,0,900.0,,1,795.0952599321026,19.0,1,53.7078852148261,44.0
./all_traces/misclass-5/abscence/0019.trace,abscence,0.05,0.0,900.7197877489963,,0,900.3459154779558,,0,900.3373686589766,,0,900.9988545880188,,0,900.0,,0,900.213378311135,1.0,1,625.0256782891228,91.0
./all_traces/misclass-5/abscence/0020.trace,abscence,0.05,0.0,901.2497644901739,,0,900.5744690680876,,0,900.591112944996,,0,900.7031943178737,,0,900.0,,0,900.3906512141693,1.0,1,168.92047158791686,69.0
./all_traces/misclass-5/abscence/0021.trace,abscence,0.05,0.0,901.4649741870816,,0,900.8985795781482,,0,900.9115555312019,,0,900.7831004138569,,0,900.0,,0,900.778011299204,1.0,1,134.31257472094148,61.0
./all_traces/misclass-5/abscence/0022.trace,abscence,0.05,0.0,901.0345177438576,,0,900.5075517301448,,0,900.525071030017,,0,900.4453907979187,,0,900.0,,0,900.4016128820367,1.0,1,66.37786505301483,57.0
./all_traces/misclass-5/abscence/0023.trace,abscence,0.05,0.0,901.3279191148468,,0,908.157390098786,,0,901.5464557411617,,0,901.6400682369713,,0,900.0,,0,900.6403467028869,1.0,1,705.8543898779898,96.0
./all_traces/misclass-5/abscence/0024.trace,abscence,0.05,0.0,935.8925807250197,,0,900.7304614670574,,0,900.646584636066,,0,900.0,,0,900.0,,0,901.2478234369772,1.0,1,269.3183006781619,77.0
./all_traces/misclass-5/abscence/0025.trace,abscence,0.05,0.0,902.3884879550895,,0,900.878413277911,,0,900.8175189399626,,0,900.8698382941077,,0,900.0,,0,900.3455884209834,1.0,0,900.3170465959703,1.0
./all_traces/misclass-5/abscence/0026.trace,abscence,0.05,0.0,965.2492457600313,,0,901.553585514892,,0,901.5721256870313,,0,901.3853317550384,,0,900.0,,0,901.4235183820127,1.0,0,900.530841054162,6.0
./all_traces/misclass-5/abscence/0027.trace,abscence,0.05,0.0,900.0,,0,902.4969344499988,,0,902.5551290649457,,0,901.9137858818283,,0,900.0,,0,902.3855790060479,1.0,0,903.532828856958,6.0
./all_traces/misclass-5/abscence/0028.trace,abscence,0.05,1.0,272.6101221961435,7.0,0,900.1180765898897,,0,900.1097567100078,,1,31.918380860006444,5.0,1,26.927769351983446,10.0,1,6.662341987947003,13.0,1,2.456329205073416,21.0
./all_traces/misclass-5/abscence/0029.trace,abscence,0.05,1.0,18.315118706086647,5.0,1,23.036071292124692,5.0,1,23.606277009937912,5.0,1,24.024110777070746,5.0,1,25.28344780183397,5.0,1,4.935951431980357,6.0,1,4.394075073068962,18.0
./all_traces/misclass-5/abscence/0030.trace,abscence,0.05,1.0,38.28629312198609,5.0,1,43.8696274771355,5.0,1,42.980253113899366,5.0,1,0.920262943021953,2.0,1,43.45282595604658,9.0,1,12.471049974905323,9.0,1,3.159399698954076,12.0
./all_traces/misclass-5/abscence/0031.trace,abscence,0.05,0.0,900.3431998768357,,0,900.1879871720447,,0,900.1741279808339,,0,900.1391558810138,,0,900.0,,0,900.1880260519682,,1,90.14863573387264,66.0
./all_traces/misclass-5/abscence/0032.trace,abscence,0.05,0.0,900.4307732321323,,0,900.291236334946,,0,900.2506325521973,,0,900.1956018800847,,0,900.0,,0,900.451403626008,,1,54.72477727709338,39.0
./all_traces/misclass-5/abscence/0033.trace,abscence,0.05,0.0,900.6058088259306,,0,900.580683494918,,1,4.312213659984991,2.0,1,4.38702689902857,2.0,0,900.0,,1,0.002768612001091,1.0,1,0.002861021086574,1.0
./all_traces/misclass-5/abscence/0034.trace,abscence,0.05,0.0,900.733616204001,,0,900.3129250810016,,0,900.3276803609915,,0,900.2362604939842,,0,900.0,,0,900.4655973149928,,0,900.0209418800661,131.0
./all_traces/misclass-5/abscence/0035.trace,abscence,0.05,0.0,900.9367937601636,,0,900.4145579151808,,0,900.436861331109,,0,900.3548957328313,,0,900.0,,0,900.5383667629213,,1,176.98878871696067,60.0
./all_traces/misclass-5/abscence/0036.trace,abscence,0.05,0.0,924.0952004049904,,0,900.6519113120157,,0,900.6117218579166,,1,8.747734920121731,2.0,0,900.0,,0,900.3473737300374,,0,900.4432412290479,
./all_traces/misclass-5/abscence/0037.trace,abscence,0.05,0.0,901.1040202081205,,0,900.2845239089803,,0,900.2989816619082,,0,900.1958985968959,,0,900.0,,0,900.4909238209947,,0,900.0508430302142,20.0
./all_traces/misclass-5/abscence/0038.trace,abscence,0.05,,,,0,900.6130354930647,,0,900.5728863158728,,0,900.4923828099853,,0,900.0,,0,900.4536457369105,,1,173.84309437801133,123.0
./all_traces/misclass-5/abscence/0039.trace,abscence,0.05,0.0,901.108508717036,,0,901.2242969828658,,1,12.669036821927874,2.0,1,12.793632357846944,2.0,0,900.0,,1,0.007965983822941999,1.0,1,0.008266963995993,1.0
./all_traces/misclass-5/abscence/0040.trace,abscence,0.05,0.0,902.2989035169594,,0,903.5836295359767,,0,902.2379201999864,,0,902.1050943578592,,0,900.0,,0,903.8167476879898,,0,900.4917978579177,2.0
./all_traces/misclass-5/abscence/0041.trace,abscence,0.05,0.0,973.6336887369397,,0,901.0297848561313,,0,901.2159184548073,,0,900.9029961249324,,0,900.0,,0,902.0440176499542,,0,900.4831928098573,2.0
./all_traces/misclass-5/abscence/0042.trace,abscence,0.05,0.0,945.9074377680664,,0,901.3470184600445,,0,901.3971939398907,,1,45.216993745882064,2.0,0,900.0,,0,901.6140434141272,,0,905.4895830929744,
./all_traces/misclass-5/abscence/0043.trace,abscence,0.05,0.0,954.8808151001576,,0,906.1716171291192,,1,44.22260722098872,2.0,1,42.653569797053926,2.0,0,900.0,,1,0.12862444901838901,1.0,1,0.21640560310334,1.0
./all_traces/misclass-5/disjunctionOfExistence/0000.trace,disjunctionOfExistence,0.05,1.0,2.4132174421101813,4.0,1,3.083392589120194,4.0,1,3.0207759700715537,4.0,1,1.004388861823827,3.0,1,2.742230487056076,4.0,1,1.471193504054099,8.0,1,0.8429365840274841,17.0
./all_traces/misclass-5/disjunctionOfExistence/0001.trace,disjunctionOfExistence,0.05,0.0,900.224283962045,,0,900.1512233591639,,0,900.1443404799793,,1,196.10630793496966,4.0,0,900.0,,1,640.9838919450997,19.0,1,3.865901961922647,30.0
./all_traces/misclass-5/disjunctionOfExistence/0002.trace,disjunctionOfExistence,0.05,0.0,900.4496368370018,,0,900.2323205471039,,0,900.1759504100772,,0,900.1996641210281,,0,900.0,,0,900.2132778200322,,1,13.67511905101128,57.0
./all_traces/misclass-5/disjunctionOfExistence/0003.trace,disjunctionOfExistence,0.05,0.0,900.7751840818672,,0,900.488472082885,,1,5.1324579718057075,2.0,1,4.631885844981298,2.0,0,900.0,,1,0.003326919162646,1.0,1,0.00350542110391,1.0
./all_traces/misclass-5/disjunctionOfExistence/0004.trace,disjunctionOfExistence,0.05,0.0,900.7470755779649,,0,900.2846080609597,,0,900.2414890180808,,0,900.3002142161133,,0,900.0,,0,900.1915120081976,,1,17.132026367122307,84.0
./all_traces/misclass-5/disjunctionOfExistence/0005.trace,disjunctionOfExistence,0.05,0.0,930.5578964690213,,0,900.4424005639738,,1,7.134334365837276,1.0,1,7.172301520826294,1.0,0,900.0,,1,0.0047548220027239995,1.0,1,0.004799538990483,1.0
./all_traces/misclass-5/disjunctionOfExistence/0006.trace,disjunctionOfExistence,0.05,0.0,901.5942019000651,,0,900.5246930930298,,0,900.5414052801207,,0,900.5825728799682,,0,900.0,,0,900.5452325688675,,1,235.82456266507504,146.0
./all_traces/misclass-5/disjunctionOfExistence/0007.trace,disjunctionOfExistence,0.05,,,,0,900.772496915888,,0,900.7997893958818,,1,23.66763748088852,2.0,0,900.0,,0,901.2788152319844,,0,900.9103409009987,
./all_traces/misclass-5/disjunctionOfExistence/0008.trace,disjunctionOfExistence,0.05,1.0,897.4819144350478,7.0,0,900.1958569861017,,1,1.114765031030402,2.0,1,1.096169372089207,2.0,0,900.0,,1,0.001945772906765,1.0,1,0.0019492378924040002,1.0
./all_traces/misclass-5/disjunctionOfExistence/0009.trace,disjunctionOfExistence,0.05,0.0,900.5837740388232,,0,900.2384795511607,,1,2.127630921080708,1.0,1,2.191920891171321,1.0,0,900.0,,1,0.0025014358107,1.0,1,0.0029639010317620003,1.0
./all_traces/misclass-5/disjunctionOfExistence/0010.trace,disjunctionOfExistence,0.05,0.0,900.5919524480122,,0,900.2721548979172,,1,571.8056194670497,4.0,1,3.3997662961482997,1.0,0,900.0,,0,900.2700178180821,,1,8.114890050841495,35.0
./all_traces/misclass-5/disjunctionOfExistence/0011.trace,disjunctionOfExistence,0.05,0.0,901.1645933790132,,0,900.7015668591484,,1,12.316577170975506,1.0,1,10.615200120955707,1.0,0,900.0,,1,0.100618358002976,1.0,1,0.173076342092827,1.0
./all_traces/misclass-5/disjunctionOfExistence/0012.trace,disjunctionOfExistence,0.05,1.0,46.181424155132845,6.0,1,200.26573845394887,6.0,1,213.8358589238487,6.0,1,118.59764761198313,5.0,1,123.54511827509849,6.0,1,1.625004297820851,6.0,1,1.4158362948801368,14.0
./all_traces/misclass-5/disjunctionOfExistence/0013.trace,disjunctionOfExistence,0.05,1.0,6.2972999738994995,4.0,1,7.064113845815883,4.0,1,6.9972139690071335,4.0,1,0.628317632945254,2.0,1,2.41361951106228,6.0,1,1.325765895890072,5.0,1,1.2230720249935978,6.0
./all_traces/misclass-5/disjunctionOfExistence/0014.trace,disjunctionOfExistence,0.05,0.0,900.3643807300833,,0,900.1773389191368,,0,900.1650953569914,,0,900.1678288388066,,0,900.0,,0,900.178533737082,,1,13.96249742503278,58.0
./all_traces/misclass-5/disjunctionOfExistence/0015.trace,disjunctionOfExistence,0.05,0.0,900.4052130798808,,0,900.3662591939792,,1,2.9554869132116437,2.0,1,2.7380786358844493,2.0,0,900.0,,1,0.0039147050119940005,1.0,1,0.0037802970036859996,1.0
./all_traces/misclass-5/disjunctionOfExistence/0016.trace,disjunctionOfExistence,0.05,0.0,900.7309123729357,,0,900.2040042500013,,0,900.2407094880472,,0,900.2319218639751,,0,900.0,,0,900.2246998108458,,1,19.95793875888921,89.0
./all_traces/misclass-5/disjunctionOfExistence/0017.trace,disjunctionOfExistence,0.05,0.0,902.1302475461273,,0,900.4331143619493,,1,5.7535751638934025,2.0,1,5.1633403580635795,2.0,0,900.0,,1,0.007341085933149001,1.0,1,0.007287831045686999,1.0
./all_traces/misclass-5/disjunctionOfExistence/0018.trace,disjunctionOfExistence,0.05,0.0,904.7311219428667,,0,900.9920431908687,,0,900.2910004970618,,0,900.2965392300392,,0,900.0,,0,900.2931188340297,,1,36.29169909493066,95.0
./all_traces/misclass-5/disjunctionOfExistence/0019.trace,disjunctionOfExistence,0.05,0.0,900.0,,0,900.4588168258779,,1,8.517635707976298,2.0,1,8.000049493042752,2.0,0,900.0,,0,900.2720708060077,,1,27.306565525010228,35.0
./all_traces/misclass-5/disjunctionOfExistence/0020.trace,disjunctionOfExistence,0.05,0.0,900.0,,0,901.9382145598064,,0,900.7426061779261,,0,900.8078593241517,,0,900.0,,0,900.8488563080317,,0,900.1553857799153,10.0
./all_traces/misclass-5/disjunctionOfExistence/0021.trace,disjunctionOfExistence,0.05,,,,0,900.6787627500016,,1,29.05430081905797,2.0,1,29.279537234921012,2.0,0,900.0,,0,900.7960155589972,,0,900.7620953209697,
./all_traces/misclass-5/disjunctionOfExistence/0022.trace,disjunctionOfExistence,0.05,0.0,900.0,,0,901.5342609991783,,1,58.45629491796718,2.0,1,57.66201252094469,2.0,0,900.0,,0,900.4132235280704,,0,900.4138852232137,
./all_traces/misclass-5/existence/0000.trace,existence,0.05,1.0,458.33258784608915,7.0,0,900.0915222950281,,0,900.0663158129901,,1,46.58184229303152,5.0,1,710.6304996418767,7.0,1,3.231922609033063,13.0,1,2.870271126041189,23.0
./all_traces/misclass-5/existence/0001.trace,existence,0.05,1.0,7.10715328482911,4.0,1,7.0970297909807405,4.0,1,7.475829587085173,4.0,1,2.465606860117987,3.0,1,13.396684834035113,8.0,1,5.173991953022778,7.0,1,1.0038830079138281,10.0
./all_traces/misclass-5/existence/0002.trace,existence,0.05,1.0,114.87442801403813,6.0,1,296.50264390092343,6.0,1,347.700164743932,6.0,1,16.936894146027047,4.0,1,311.754877228057,6.0,1,20.41809524782002,13.0,1,3.5381275899708267,19.0
./all_traces/misclass-5/existence/0003.trace,existence,0.05,0.0,900.3207039430272,,0,900.1710194370244,,0,900.4789614258333,,0,900.1587461649907,,0,900.0,,0,900.1712900339626,,1,22.671188023872677,59.0
./all_traces/misclass-5/existence/0004.trace,existence,0.05,0.0,900.3663657999132,,0,900.2937987169718,,0,900.2905973598828,,1,115.4196123399306,4.0,0,900.0,,1,445.2736136631575,24.0,1,13.710908791050313,35.0
./all_traces/misclass-5/existence/0005.trace,existence,0.05,0.0,900.5974419349805,,0,900.6487807990053,,1,4.2463033399544665,2.0,1,4.14769932301715,2.0,0,900.0,,1,0.0015801689587529998,1.0,1,0.001569946063682,1.0
./all_traces/misclass-5/existence/0006.trace,existence,0.05,0.0,900.6664397520944,,0,900.3252779748291,,0,900.2851221789606,,0,900.2964733492117,,0,900.0,,0,900.3041033579503,,1,192.4198291529901,112.0
./all_traces/misclass-5/existence/0007.trace,existence,0.05,0.0,900.9023032011464,,0,900.3650957338978,,0,900.3596489150078,,0,900.4548377499451,,0,900.0,,0,900.3474688089917,,1,77.89287667907773,80.0
./all_traces/misclass-5/existence/0008.trace,existence,0.05,0.0,946.3742107718716,,0,943.059064930072,,0,916.0335312439128,,1,8.061558118788525,2.0,0,900.0,,0,900.6711499199738,,1,710.6369481869043,38.0
./all_traces/misclass-5/existence/0009.trace,existence,0.05,0.0,901.014105582144,,0,900.2657252310311,,0,900.2462977550458,,0,900.250915652141,,0,900.0,,0,900.2646552389489,,0,900.0226252309512,137.0
./all_traces/misclass-5/existence/0010.trace,existence,0.05,0.0,900.0,,0,900.5711800151039,,0,900.4987224498764,,0,900.5136102091055,,0,900.0,,0,900.4580424160231,,1,138.17141404002905,61.0
./all_traces/misclass-5/existence/0011.trace,existence,0.05,0.0,901.1564921259417,,0,900.6927280181552,,1,12.568281167186795,2.0,1,12.317872192012146,2.0,0,900.0,,1,0.004322696011513,1.0,1,0.004079759120941,1.0
./all_traces/misclass-5/existence/0012.trace,existence,0.05,0.0,902.1281841830349,,0,900.7877093851565,,0,900.7516470630652,,0,900.7802917698863,,0,900.0,,0,901.1904535600916,,0,900.287257259013,15.0
./all_traces/misclass-5/existence/0013.trace,existence,0.05,,,,0,900.9706489790697,,0,900.8505293719936,,0,900.8656377031,,0,900.0,,0,900.843854798004,,0,900.3076380251442,9.0
./all_traces/misclass-5/existence/0014.trace,existence,0.05,0.0,924.3048992690165,,0,905.0087624019943,,1,40.07708527613431,2.0,1,44.457519093994044,2.0,0,900.0,,1,0.09940856299363099,1.0,1,0.081424923846498,1.0
./all_traces/misclass-5/existence/0015.trace,existence,0.05,1.0,10.40745014604181,5.0,1,9.571988821960987,5.0,1,11.13143189204857,5.0,1,0.4098900808021429,2.0,1,19.940659293904897,5.0,1,1.11356896511279,8.0,1,0.8164075140375641,8.0
./all_traces/misclass-5/existence/0016.trace,existence,0.05,1.0,6.652493102010339,4.0,1,5.841350833885372,4.0,1,6.241559592075646,4.0,1,0.5236934630665929,2.0,1,9.302263709018003,4.0,1,0.933534667128697,5.0,1,0.951923863962293,6.0
./all_traces/misclass-5/existence/0017.trace,existence,0.05,0.0,900.50006354996,,0,925.4027741849424,,0,929.0071498339529,,1,2.028765844879672,2.0,0,900.0,,0,900.071470402181,7.0,0,900.0391240061726,7.0
./all_traces/misclass-5/existence/0018.trace,existence,0.05,0.0,900.3794416058809,,0,900.3106923119631,,1,2.372480032965541,2.0,1,2.138199083972722,2.0,0,900.0,,1,3.4951318649109466,8.0,1,2.632411533035338,9.0
./all_traces/misclass-5/existence/0019.trace,existence,0.05,1.0,4.18130613095127,1.0,1,3.705072711920366,1.0,1,4.138693251879887,1.0,1,4.229939432116226,1.0,0,900.0,,1,0.001365575939417,1.0,1,0.001401253044605,1.0
./all_traces/misclass-5/existence/0020.trace,existence,0.05,0.0,900.6487246090545,,0,900.5684793312101,,0,900.3485239259899,,1,4.335871221963316,2.0,0,900.0,,0,900.1909579450729,2.0,0,900.2758041019551,3.0
./all_traces/misclass-5/existence/0021.trace,existence,0.05,0.0,900.7872357659508,,0,900.4805467759725,,1,4.361828253837301,2.0,1,4.488229115027933,2.0,0,900.0,,0,900.2979689720088,,1,77.08665142394602,33.0
./all_traces/misclass-5/existence/0022.trace,existence,0.05,0.0,920.1023426991887,,0,900.5967918101232,,1,7.953532776096837,1.0,1,8.463986228220165,1.0,0,900.0,,1,0.00271826214157,1.0,1,0.002686415798962,1.0
./all_traces/misclass-5/existence/0023.trace,existence,0.05,0.0,901.0034216868223,,0,900.4888386521487,,0,951.1683228211476,,1,5.9662727299146345,2.0,0,900.0,,0,900.2358211190441,2.0,1,21.439786363160238,41.0
./all_traces/misclass-5/existence/0024.trace,existence,0.05,0.0,901.0644116359764,,0,900.696235087933,,1,6.619929552078247,2.0,1,6.592206317000091,2.0,0,900.0,,0,900.3962713170331,,0,900.0340376100502,32.0
./all_traces/misclass-5/existence/0025.trace,existence,0.05,0.0,900.0,,0,900.6726178431418,,1,12.077696808148177,2.0,1,12.82006455003284,2.0,0,900.0,,1,0.003878408111632,1.0,1,0.0038349081296470003,1.0
./all_traces/misclass-5/existence/0026.trace,existence,0.05,0.0,902.1672780250664,,0,904.9129684439397,,0,905.8819868639113,,1,20.85868375003338,2.0,0,900.0,,0,900.4042321781163,2.0,0,900.462696313858,1.0
./all_traces/misclass-5/existence/0027.trace,existence,0.05,,,,0,905.7788439649156,,0,926.5388143858873,,1,22.83798703295179,1.0,0,900.0,,0,900.7297364438417,,1,76.62785221799277,31.0
./all_traces/misclass-5/existence/0028.trace,existence,0.05,0.0,900.0,,0,946.9593481139746,,1,39.632920561824,2.0,1,41.210407180944465,2.0,0,900.0,,0,901.2012561389713,,0,972.8348433610518,
./all_traces/misclass-5/existence/0029.trace,existence,0.05,1.0,0.45943181309849,2.0,1,0.395683942129836,2.0,1,0.442588423145935,2.0,1,0.422236885875464,2.0,1,0.374069284880534,2.0,1,0.889524006051943,2.0,1,0.901952130021527,12.0
./all_traces/misclass-5/existence/0030.trace,existence,0.05,0.0,900.2358465869911,,0,900.1875783260913,,1,2.02254000492394,2.0,1,1.8473235860001298,2.0,0,900.0,,1,270.83340445300564,15.0,1,6.7425808659754685,30.0
./all_traces/misclass-5/existence/0031.trace,existence,0.05,1.0,2.603083163034171,2.0,1,2.2795326160267,2.0,1,2.459854544140398,2.0,1,2.551516880979762,2.0,0,900.0,,1,0.003087566932663,1.0,1,0.0032860348001120003,1.0
./all_traces/misclass-5/existence/0032.trace,existence,0.05,0.0,900.592980745947,,0,900.2677426158916,,0,900.2233247510158,,1,3.7287186919711535,2.0,0,900.0,,0,900.1478919079527,2.0,1,9.705894394079225,41.0
./all_traces/misclass-5/existence/0033.trace,existence,0.05,0.0,900.6396770579739,,0,900.500119239092,,1,4.864434594055638,2.0,1,4.697613757103682,2.0,0,900.0,,0,900.2430965928362,,1,12.692090183030816,23.0
./all_traces/misclass-5/existence/0034.trace,existence,0.05,0.0,900.8695923399646,,0,900.4237210298891,,0,900.2620849721134,,1,5.463068281998859,2.0,0,900.0,,0,900.1409305050038,6.0,1,22.309048190014444,66.0
./all_traces/misclass-5/existence/0035.trace,existence,0.05,0.0,901.4952488399575,,0,971.78851144691,,1,7.261672951979562,2.0,1,7.318625303916633,2.0,0,900.0,,0,900.2466714491603,,1,16.427885172888633,2.0
./all_traces/misclass-5/existence/0036.trace,existence,0.05,0.0,902.1324768990744,,0,900.7131106988527,,0,900.5688466180583,,1,20.225914928829297,2.0,0,900.0,,0,900.2880424140021,2.0,0,900.2755448308307,9.0
./all_traces/misclass-5/existence/0037.trace,existence,0.05,,,,0,901.4807866369375,,0,901.0777208250947,,1,25.892541842069484,2.0,0,900.0,,0,900.7590469329152,,0,900.8435579310174,
./all_traces/misclass-5/universality/0000.trace,universality,0.05,1.0,25.45186430518516,6.0,1,46.870754899922765,6.0,1,45.50149488798343,6.0,1,0.3809305829927321,2.0,1,54.45770788495429,12.0,1,2.9317086900118734,9.0,1,1.8874170479830357,15.0
./all_traces/misclass-5/universality/0001.trace,universality,0.05,1.0,2.1871487169992183,3.0,1,2.445080002071336,3.0,1,2.145062630996108,3.0,1,0.521573407109827,2.0,1,0.742324526887387,3.0,1,0.73315656511113,3.0,1,0.6286320600192989,3.0
./all_traces/misclass-5/universality/0002.trace,universality,0.05,0.0,900.5295683299191,,0,900.2292128801346,,0,900.2610843239818,,1,1.8875833430793139,2.0,0,900.0,,0,900.1574845109135,2.0,0,900.0225519740491,17.0
./all_traces/misclass-5/universality/0003.trace,universality,0.05,0.0,900.3440795629284,,0,900.3136448371223,,1,2.007052907021716,2.0,1,2.186580861918628,2.0,0,900.0,,1,0.0022267790045590002,1.0,1,0.0021627750247720005,1.0
./all_traces/misclass-5/universality/0004.trace,universality,0.05,0.0,900.5610017972067,,0,900.4964060969652,,1,3.711306300014258,2.0,1,3.722244753036648,2.0,0,900.0,,1,0.002313698176295,1.0,1,0.002447454025969,1.0
./all_traces/misclass-5/universality/0005.trace,universality,0.05,0.0,900.7413402451202,,0,900.4430266579147,,0,900.5056050091516,,1,3.601195471128449,2.0,0,900.0,,0,900.1951025389136,2.0,0,900.1867103080731,3.0
./all_traces/misclass-5/universality/0006.trace,universality,0.05,0.0,900.9507090300322,,0,900.5041390871629,,1,3.960863572079688,2.0,1,4.085588578833267,2.0,0,900.0,,1,0.00412282301113,1.0,1,0.004202713025734,1.0
./all_traces/misclass-5/universality/0007.trace,universality,0.05,0.0,935.5505768428557,,0,908.1592037559019,,1,7.261512768920512,2.0,1,7.412857120158152,2.0,0,900.0,,0,900.8727598688564,,1,159.29183216998356,49.0
./all_traces/misclass-5/universality/0008.trace,universality,0.05,0.0,901.1889871570747,,0,900.4566117338836,,0,900.4228719670791,,1,5.2783740831073365,2.0,0,900.0,,0,900.4048373380209,2.0,0,900.2421924869997,3.0
./all_traces/misclass-5/universality/0009.trace,universality,0.05,0.0,901.1879646189045,,0,900.7221578001044,,1,6.185804517939688,2.0,1,8.215523421065882,2.0,0,900.0,,1,0.006690204143524,1.0,1,0.00668115587905,1.0
./all_traces/misclass-5/universality/0010.trace,universality,0.05,0.0,1063.9511050737926,,0,900.6384656829761,,1,10.89111667801626,2.0,1,11.250283447094262,2.0,0,900.0,,0,900.6448530370834,,1,60.65331577905454,32.0
./all_traces/misclass-5/universality/0011.trace,universality,0.05,0.0,902.3184278160334,,0,971.8924873881042,,0,900.7356559510807,,1,18.502743199001998,2.0,0,900.0,,0,901.509235851001,2.0,0,900.2600265240762,3.0
./all_traces/misclass-5/universality/0012.trace,universality,0.05,,,,0,957.8325120639056,,1,21.30939875682816,2.0,1,21.933645114069805,2.0,0,900.0,,0,908.3834121560212,,1,57.80585525417701,15.0
./all_traces/misclass-5/universality/0013.trace,universality,0.05,0.0,935.3127608660144,,0,901.3288090489804,,1,38.47434592712671,2.0,1,39.702233052114025,2.0,0,900.0,,1,0.13608502596616698,1.0,1,0.11464054603129599,1.0
./all_traces/misclass-5/universality/0014.trace,universality,0.05,1.0,110.51798951695672,6.0,1,211.33828556491062,6.0,1,233.90844581904818,6.0,1,35.43267112993635,5.0,1,35.045716321095824,9.0,1,3.046954459045082,11.0,1,0.873015991877764,12.0
./all_traces/misclass-5/universality/0015.trace,universality,0.05,0.0,900.1364916318561,,0,900.1333799459971,,0,900.171476844931,,1,3.4912189268507063,3.0,0,900.0,,1,3.26695660292171,14.0,1,1.959387221140787,14.0
./all_traces/misclass-5/universality/0016.trace,universality,0.05,0.0,900.2544027378317,,0,900.2083152479026,,0,900.1998880070169,,1,7.227813713019715,3.0,1,241.6582058060449,11.0,1,5.666848701890558,12.0,1,4.439576097996906,15.0
./all_traces/misclass-5/universality/0017.trace,universality,0.05,0.0,900.3525005050468,,0,900.1639991018455,,0,900.2500729500316,,1,15.278907027794046,3.0,0,900.0,,1,224.51754550985058,29.0,1,11.915299843065439,53.0
./all_traces/misclass-5/universality/0018.trace,universality,0.05,0.0,900.722540494986,,0,900.4083455908113,,0,900.4294152618387,,1,24.99790632701479,3.0,0,900.0,,1,23.085556956939396,10.0,1,34.77942388295196,36.0
./all_traces/misclass-5/universality/0019.trace,universality,0.05,0.0,985.8335722489282,,0,900.6716528891119,,0,900.7258914320264,,1,52.717659594025456,3.0,0,900.0,,0,900.2095567118376,19.0,1,38.46477416413836,48.0
./all_traces/misclass-5/universality/0020.trace,universality,0.05,0.0,900.6980645819568,,0,900.2157176190523,,0,900.303722504992,,1,33.194877412868664,3.0,0,900.0,,0,900.1856964090839,4.0,1,36.115270489128314,77.0
./all_traces/misclass-5/universality/0021.trace,universality,0.05,,,,0,900.5153179450427,,0,900.5958850039169,,1,72.94686999800615,3.0,0,900.0,,0,900.3815290189813,4.0,1,37.738566760905094,56.0
./all_traces/misclass-5/universality/0022.trace,universality,0.05,0.0,901.4006135568491,,0,901.2366214401553,,0,901.3244212479332,,1,148.9060384419281,3.0,0,900.0,,0,900.4541893189308,1.0,1,110.98435279889964,64.0
./all_traces/misclass-5/universality/0023.trace,universality,0.05,0.0,901.1447986178099,,0,900.4956001148092,,0,900.4970970610158,,1,65.065958220046,3.0,0,900.0,,0,900.2725565820001,6.0,1,408.75457674614165,80.0
./all_traces/misclass-5/universality/0024.trace,universality,0.05,0.0,901.396418300923,,0,900.9068661220372,,0,901.0117981550284,,1,135.92677543195896,3.0,0,900.0,,0,900.4169058250262,1.0,1,729.9872923910153,60.0
./all_traces/misclass-5/universality/0025.trace,universality,0.05,0.0,935.61659486196,,0,902.416680496186,,0,901.4190028649756,,1,268.40337042696774,3.0,0,900.0,,0,900.9458987729158,1.0,1,139.51377265295014,57.0
./all_traces/misclass-5/universality/0026.trace,universality,0.05,0.0,902.3941012609283,,0,900.8131320979446,,0,900.9213129570708,,0,901.062415436143,,0,900.0,,0,900.3636222099885,1.0,0,900.205371477874,7.0
./all_traces/misclass-5/universality/0027.trace,universality,0.05,0.0,961.0537991169839,,0,901.5956498929299,,0,901.7707467849832,,0,901.6369794460479,,0,900.0,,0,900.7667640789878,1.0,0,900.5423948189709,1.0
./all_traces/misclass-5/universality/0028.trace,universality,0.05,0.0,900.0,,0,907.8183856508696,,0,902.5231683589517,,0,919.3956880629994,,0,900.0,,0,901.9293443851641,1.0,0,900.8707047370264,5.0
./all_traces/misclass-5/universality/0029.trace,universality,0.05,1.0,660.0380024500191,7.0,0,900.0774226491341,,0,900.0772570660338,,1,5.218914407072589,4.0,1,73.43180084601046,11.0,1,9.335751326056196,8.0,1,2.942910348065198,24.0
./all_traces/misclass-5/universality/0030.trace,universality,0.05,1.0,821.9785309941507,7.0,0,900.1174115319735,,0,900.10944372206,,1,9.111243018181996,4.0,1,120.16287320293486,8.0,1,14.988685107091444,9.0,1,1.8255660510621958,15.0
./all_traces/misclass-5/universality/0031.trace,universality,0.05,0.0,900.3631759299898,,0,900.2359945168718,,0,900.2445859860162,,0,900.2399200389627,,0,900.0,,0,900.3969010349829,,1,51.84022045088932,67.0
./all_traces/misclass-5/universality/0032.trace,universality,0.05,0.0,900.5172374669928,,0,900.2999434808736,,0,900.3099670270458,,1,185.251437114086,4.0,0,900.0,,1,835.7188367079942,19.0,1,50.10683541698381,48.0
./all_traces/misclass-5/universality/0033.trace,universality,0.05,0.0,900.5664859579409,,0,900.6602600801273,,1,3.9681127530056983,2.0,1,3.9231641278602183,2.0,0,900.0,,1,0.0028768179472540003,1.0,1,0.0028808380011470006,1.0
./all_traces/misclass-5/universality/0034.trace,universality,0.05,0.0,900.6438252329826,,0,900.3078015209176,,0,900.3241643060464,,0,900.3289649030194,,0,900.0,,0,900.2152743588667,,1,362.297888495028,97.0
./all_traces/misclass-5/universality/0035.trace,universality,0.05,0.0,900.975045070052,,0,900.540867797099,,0,900.5612318720669,,1,653.2531988900155,4.0,0,900.0,,0,900.4765596010257,,1,138.99170552892608,72.0
./all_traces/misclass-5/universality/0036.trace,universality,0.05,0.0,900.0,,0,900.5646608490497,,1,434.57400596514333,4.0,1,8.264890290098265,2.0,0,900.0,,0,900.5648166979663,,1,36.33087744098157,27.0
./all_traces/misclass-5/universality/0037.trace,universality,0.05,0.0,901.0853743180631,,0,900.2129516790155,,0,900.2910802881233,,0,900.278411999112,,0,900.0,,0,900.2686565238984,,0,900.3309040779714,9.0
./all_traces/misclass-5/universality/0038.trace,universality,0.05,0.0,914.7979931868613,,0,900.5062622190453,,0,900.5792518120725,,0,900.559197962051,,0,900.0,,0,900.2893985880072,,1,284.3602099700365,126.0
./all_traces/misclass-5/universality/0039.trace,universality,0.05,0.0,901.26327975397,,0,950.2376455240884,,1,11.449196968926115,2.0,1,11.582074627047405,2.0,0,900.0,,1,0.008046736940742,1.0,1,0.007826559012756,1.0
./all_traces/misclass-5/universality/0040.trace,universality,0.05,0.0,902.2980334740132,,0,900.8274284619838,,0,900.860207012156,,0,900.8866579171736,,0,900.0,,0,901.341527095996,,0,900.5705680970567,2.0
./all_traces/misclass-5/universality/0041.trace,universality,0.05,0.0,946.9414725517856,,0,900.8951969689224,,0,901.0848029418847,,0,900.9966059890576,,0,900.0,,0,901.3213700589258,,0,900.5333808180876,2.0
./all_traces/misclass-5/universality/0042.trace,universality,0.05,0.0,982.9037980169524,,0,900.0,,0,903.1280913120136,,1,43.29899432999082,2.0,0,900.0,,0,902.4927779780702,,0,902.730749415932,

